Geometric low-rank approximation of the Zeitlin model of incompressible fluids on the sphere

We consider the vorticity formulation of the Euler equations describing the flow of a two-dimensional incompressible ideal fluid on the sphere. Zeitlin's model provides a finite-dimensional approximation of the vorticity formulation that preserves the underlying geometric structure: it consists of an isospectral Lie--Poisson flow on the Lie algebra of skew-Hermitian matrices. We propose an approximation of Zeitlin's model based on a time-dependent low-rank factorization of the vorticity matrix and evolve a basis of eigenvectors according to the Euler equations. In particular, we show that the approximate flow remains isospectral and Lie--Poisson and that the error in the solution, in the approximation of the Hamiltonian and of the Casimir functions only depends on the approximation of the vorticity matrix at the initial time. The computational complexity of solving the approximate model is shown to scale quadratically with the order of the vorticity matrix and linearly if a further approximation of the stream function is introduced.

==> data/blobs_consHamvstime_N500r4.txt <==
time	consHWref	consHWdt05	consHWdt1	consHWdt5	consHWdt10	consHYMKNdt05	consHYMKNdt1	consHYMKNdt5	consHYMKNdt10	consHZMKNdt1m4	consHZMKNdt1m50	consHZMKNdt1m75	consHZMKNdt1m100	consHZMKNdt1m250
0	7.5965238230994e-20	7.5965238230994e-20	7.5965238230994e-20	7.5965238230994e-20	7.5965238230994e-20	7.77156128632959e-16	7.77156128632959e-16	7.77156128632959e-16	7.77156128632959e-16	0.0278114475839404	1.85446061602701e-06	1.04219288754592e-09	6.0243476873855e-14	7.77156128632959e-16
630	7.01615709974845e-11	1.75474704211531e-09	7.02001726193835e-09	1.73089548624605e-07	6.56879009949818e-07	3.63872543207577e-10	2.99174487961018e-09	3.83062777359333e-07	3.06562926565002e-06	0.0278114460585348	1.85146899527033e-06	1.94955328269852e-09	2.99168517736703e-09	2.99174506002142e-09
1260	1.57397803124404e-10	3.93564528189394e-09	1.57392997940375e-08	3.86122743584183e-07	1.4488409401936e-06	7.71200672766703e-10	6.23039368707889e-09	7.84624234750897e-07	6.24482993454023e-06	0.0278114448611101	1.8482308070944e-06	5.18820060524394e-09	6.23033408198026e-09	6.23039464464625e-09
1890	2.52849088888674e-10	6.32111690768156e-09	2.52741016032454e-08	6.20061858205845e-07	2.33505713906346e-06	1.17549872613587e-09	9.38825579777092e-09	1.17035571799151e-06	9.29224293531872e-06	0.0278114437406512	1.84507397590905e-06	8.34606160571294e-09	9.38819584572759e-09	9.38825511775931e-09
2520	3.20941398457286e-10	8.02296593049867e-09	3.20766298106401e-08	7.86740759262106e-07	2.96557687380627e-06	1.53581537765124e-09	1.23729350098856e-08	1.55257050901692e-06	1.23336061063628e-05	0.0278114425963363	1.84208900842753e-06	1.13307423027509e-08	1.23728755435648e-08	1.23729357731639e-08
3150	4.05911818046611e-10	1.01468820845607e-08	4.05655364160706e-08	9.925683149975e-07	3.71299862424179e-06	1.93270505155496e-09	1.55226580478285e-08	1.94244518954279e-06	1.54211569413504e-05	0.0278114410900933	1.83894049875233e-06	1.44804643137375e-08	1.5522598303952e-08	1.55226601433744e-08
3780	4.86417905953829e-10	1.21589121826471e-08	4.86093719997971e-08	1.19171763042492e-06	4.48593719344637e-06	2.30352126262545e-09	1.84593626773033e-08	2.30525380927327e-06	1.82935696904502e-05	0.0278114391610645	1.83600449796262e-06	1.74171685130009e-08	1.84593017676926e-08	1.84593623581142e-08
4410	5.4098717172657e-10	1.35228066661108e-08	5.40609014637594e-08	1.32511755208953e-06	4.99390861781468e-06	2.63294076818799e-09	2.12182429820684e-08	2.66145563061759e-06	2.11328219742873e-05	0.0278114372050014	1.8332452552533e-06	2.0176051371279e-08	2.12181846676041e-08	2.12182431624797e-08
5040	6.11253908600062e-10	1.52790804314185e-08	6.10792840888275e-08	1.49451085598717e-06	5.59638390323913e-06	2.99040021911612e-09	2.40689707747821e-08	3.01565088971223e-06	2.39399623311459e-05	0.0278114353249939	1.83039575603339e-06	2.30267767631354e-08	2.40689118496951e-08	2.40689718433718e-08
5670	6.71188368772668e-10	1.67770747155904e-08	6.70704068117534e-08	1.6449355106779e-06	6.20226063584306e-06	3.31779979878544e-09	2.66870306547817e-08	3.34166745750986e-06	2.65261640051001e-05	0.027811433041699	1.82777773516385e-06	2.56448346031002e-08	2.66869691761817e-08	2.66870286425025e-08
6300	7.13297088061893e-10	1.78294565639225e-08	7.12755160170442e-08	1.74659869035809e-06	6.58278460592687e-06	3.61209558097375e-09	2.9167916068551e-08	3.66356005332413e-06	2.90959039337679e-05	0.027811430318534	1.82529688635968e-06	2.81257197393137e-08	2.91678567965192e-08	2.91679159852842e-08
6930	7.73178368551619e-10	1.93261442266168e-08	7.72562354089956e-08	1.89059967534155e-06	7.08345173638936e-06	3.94116807245215e-09	3.17536669597329e-08	3.98099053125489e-06	3.1610232317944e-05	0.0278114274173911	1.82271186498217e-06	3.07114718933743e-08	3.17536082844461e-08	3.17536678479113e-08
7560	8.20885012742245e-10	2.05186330287654e-08	8.20273005769367e-08	2.01196841549678e-06	7.59087466185859e-06	4.22939945565748e-09	3.40846769975034e-08	4.27401857408527e-06	3.3942284072136e-05	0.0278114248815991	1.82038103686832e-06	3.30424847483357e-08	3.40846187385502e-08	3.40846796759164e-08
8190	8.59649115780847e-10	2.14873475540278e-08	8.58957562160922e-08	2.10331243021e-06	7.91451734978577e-06	4.50319261047216e-09	3.63880846288023e-08	4.57259080825778e-06	3.63303444682883e-05	0.0278114227068636	1.81807778280862e-06	3.53458885632429e-08	3.63880265780159e-08	3.63880858361698e-08
8820	9.19794199139012e-10	2.29906530202495e-08	9.19032042134837e-08	2.2480910776973e-06	8.41027807853278e-06	4.81731583790168e-09	3.88231524844906e-08	4.86828083469393e-06	3.86745733867294e-05	0.0278114200182713	1.81564259571498e-06	3.77809576679322e-08	3.88230933651146e-08	3.88231518599902e-08
9450	9.66758118003952e-10	2.41646419263386e-08	9.66004974761736e-08	2.36773793886591e-06	8.91715381527713e-06	5.08782753427806e-09	4.1038743611721e-08	5.14983571607563e-06	4.09262563941942e-05	0.0278114156175368	1.81342796616579e-06	3.9996548503729e-08	4.10386843952004e-08	4.10387444582661e-08
10080	1.01515443273748e-09	2.53739673439224e-08	1.01427650736619e-07	2.47969959818461e-06	9.28980677088187e-06	5.37414097945277e-09	4.33815688372086e-08	5.44746342195923e-06	4.33079136434589e-05	0.0278114086158967	1.81108419354536e-06	4.23393732018607e-08	4.33815115219449e-08	4.33815704609097e-08
10710	1.08571121537615e-09	2.71375613786207e-08	1.08477170662757e-07	2.65130103009603e-06	9.88727155942781e-06	5.6949374244164e-09	4.5840328158353e-08	5.74337068598441e-06	4.56596151900829e-05	0.0278114000008886	1.80862601442677e-06	4.47981292062138e-08	4.58402666381197e-08	4.5840328158353e-08
11340	1.13843548477099e-09	2.84555128210462e-08	1.13749987512568e-07	2.7852157204189e-06	1.04607270565993e-05	5.9726244089342e-09	4.81294873400095e-08	6.03604861797169e-06	4.80113938887416e-05	0.0278113916537023	1.80633777685513e-06	4.70872899421826e-08	4.8129429233712e-08	4.81294879367544e-08
11970	1.20222053145991e-09	3.0049326041337e-08	1.20110941928542e-07	2.93190146979927e-06	1.09332866317785e-05	6.28931280666212e-09	5.0666066703231e-08	6.35310499258468e-06	5.05505745308915e-05	0.0278113839175164	1.80379905219408e-06	4.96238709013497e-08	5.06660095545008e-08	5.06660647325852e-08
12600	1.28337222793373e-09	3.20778506257557e-08	1.28222822456947e-07	3.13228526810372e-06	1.16538145022854e-05	6.63014770863057e-09	5.32826634896955e-08	6.66868912699292e-06	5.30676132318858e-05	0.0278113770557787	1.8011847392474e-06	5.22404571406954e-08	5.32826027049849e-08	5.32826648497187e-08
13230	1.34432427689735e-09	3.36014769342086e-08	1.34316460023709e-07	3.28543088236322e-06	1.23079353177707e-05	6.93489680958503e-09	5.57983284854568e-08	6.99085323527249e-06	5.56629434627642e-05	0.0278113712891293	1.79866856059308e-06	5.47561297276067e-08	5.57982678811575e-08	5.57983263621553e-08
13860	1.42464973151846e-09	3.56085746028301e-08	1.42327274868514e-07	3.47041909634638e-06	1.28962807331989e-05	7.2981939797101e-09	5.8637928360139e-08	7.33879780760727e-06	5.84460432029588e-05	0.0278113665769701	1.79582762666053e-06	5.75957323223353e-08	5.86378680056399e-08	5.86379271666493e-08
14490	1.51259298142303e-09	3.78071353529519e-08	1.5112416114349e-07	3.69197876233518e-06	1.37269592357103e-05	7.65879666630997e-09	6.14390365666351e-08	7.68011847196437e-06	6.11755606096942e-05	0.0278113626740102	1.79303250556762e-06	6.03968319939918e-08	6.14389780578817e-08	6.14390355951899e-08
15120	1.57889527840904e-09	3.94643982215559e-08	1.57750097554143e-07	3.85703277504257e-06	1.44380620392126e-05	7.99368665704847e-09	6.41952568602999e-08	8.03224091455723e-06	6.40104201042047e-05	0.0278113592730137	1.79027408987731e-06	6.31530622796639e-08	6.41951998087142e-08	6.41952560137549e-08
15750	1.66695039716114e-09	4.16646381562469e-08	1.66533351428355e-07	4.0609756525728e-06	1.50885720875266e-05	8.38010257020461e-09	6.72193582462732e-08	8.40296451928846e-06	6.69719607213626e-05	0.0278113560680645	1.78725206798069e-06	6.6177162569292e-08	6.72193010697875e-08	6.72193597589521e-08
16380	1.75220070397497e-09	4.37962383720292e-08	1.75067684904384e-07	4.280280385488e-06	1.59417623241814e-05	8.74915943860355e-09	7.0124705445207e-08	8.76078579442607e-06	6.98322616836111e-05	0.0278113529478155	1.78435516287601e-06	6.90824973059723e-08	7.01246460760307e-08	7.0124705445207e-08
17010	1.81705218926798e-09	4.54171783098589e-08	1.81546332619908e-07	4.44060483158204e-06	1.66490815214498e-05	9.09594211062625e-09	7.2983374649338e-08	9.12612923975598e-06	7.27645295358903e-05	0.0278113498421526	1.78149150759088e-06	7.19411675509374e-08	7.29833152940396e-08	7.29833752322051e-08
17640	1.90151856760412e-09	4.7527780516754e-08	1.8997392260689e-07	4.63752557110231e-06	1.72776756860032e-05	9.48357509189535e-09	7.60179303949116e-08	9.49784580472901e-06	7.57237604239042e-05	0.0278113468525257	1.77846361321121e-06	7.49757066015322e-08	7.60178708453241e-08	7.60179279385431e-08
18270	1.97381866406943e-09	4.93360736014692e-08	1.97220784162178e-07	4.82945006662072e-06	1.80615308936899e-05	9.83635416174078e-09	7.88318054029125e-08	9.84782568773379e-06	7.85157904370504e-05	0.0278113440256499	1.77565580351813e-06	7.77895782372306e-08	7.88317471023259e-08	7.88318043759562e-08
18900	2.02697920947958e-09	5.06646273268352e-08	2.02528664519641e-07	4.96017819678896e-06	1.86772117143491e-05	1.01663348434089e-08	8.15757921351912e-08	1.02004766406455e-05	8.13375966459001e-05	0.0278113410442327	1.77290613252723e-06	8.05335532011453e-08	8.15757289912566e-08	8.15757918576354e-08
19530	2.09653212845939e-09	5.24026679687983e-08	2.09469809539509e-07	5.12236057839677e-06	1.91802648053796e-05	1.05250967386006e-08	8.44058049426222e-08	1.05489803827047e-05	8.41049953019535e-05	0.0278113375988476	1.77008199397921e-06	8.33635531855004e-08	8.44057399945752e-08	8.44058053034447e-08
20160	2.15043477469479e-09	5.37512590409461e-08	2.14880332180534e-07	5.27078125413249e-06	1.98129336286268e-05	1.08458484415763e-08	8.69942715364669e-08	1.08737577233509e-05	8.66931288324158e-05	0.0278113337306571	1.76749609669125e-06	8.59520433854621e-08	8.69942101411336e-08	8.69942725217898e-08
20790	2.19128629130871e-09	5.47717762394706e-08	2.18951852065663e-07	5.3675349349358e-06	2.02923082129602e-05	1.11488669962689e-08	8.952369215387e-08	1.11996189995633e-05	8.92978667799138e-05	0.0278113297436428	1.76496037136709e-06	8.84814767426745e-08	8.9523635518618e-08	8.95236913905917e-08
21420	2.24890747690942e-09	5.62116672930824e-08	2.24702878873217e-07	5.50100448419577e-06	2.0666196152333e-05	1.1480135841957e-08	9.21161641131985e-08	1.15167221159534e-05	9.1814945757232e-05	0.0278113255453066	1.76237394623746e-06	9.10739346160483e-08	9.21161025929651e-08	9.21161629197087e-08
22050	2.29020079289821e-09	5.72450307712025e-08	2.28852400405155e-07	5.61863619517877e-06	2.11853610782575e-05	1.17652053793771e-08	9.44477405867561e-08	1.18125091408405e-05	9.41813179787532e-05	0.0278113208505108	1.76004269593355e-06	9.34055297413527e-08	9.44476745284861e-08	9.44477388103993e-08
22680	2.32622346385547e-09	5.81443279495941e-08	2.32431551602796e-07	5.69714574714941e-06	2.15687093677863e-05	1.20467860825757e-08	9.67954245090219e-08	1.21148861555315e-05	9.66067901947976e-05	0.0278113157879494	1.75768778408469e-06	9.57532466511202e-08	9.67953713709724e-08	9.6795424828211e-08
23310	2.38185841883176e-09	5.95347568882465e-08	2.37986942527857e-07	5.82618341674057e-06	2.18788301449696e-05	1.23585284367289e-08	9.92134293192892e-08	1.24087156054137e-05	9.89499732611671e-05	0.0278113109219927	1.75527367739237e-06	9.81712212216879e-08	9.92133647320648e-08	9.92134277788548e-08
23940	2.42102447811643e-09	6.05147346399715e-08	2.41919089719045e-07	5.93691034007915e-06	2.23793653601756e-05	1.26224422997145e-08	1.01404405219996e-07	1.26903231858072e-05	0.000101223074780887	0.0278113064737018	1.75308154100329e-06	1.00362190794123e-07	1.01404332944477e-07	1.01404404387329e-07
24570	2.46580213192349e-09	6.16321691043753e-08	2.46361578651322e-07	6.02866134785662e-06	2.27525652167354e-05	1.29111037000529e-08	1.03745691856783e-07	1.2986025630643e-05	0.000103606959073854	0.0278113021097765	1.75073052492702e-06	1.02703530624471e-07	1.03745630405938e-07	1.03745691801271e-07
25200	2.52980590642604e-09	6.32322329774393e-08	2.5276129154983e-07	6.18223188805778e-06	2.31193853452716e-05	1.32203434033418e-08	1.06125123522371e-07	1.32737220309015e-05	0.000105921662984038	0.0278112974531434	1.74836146106527e-06	1.05082965967673e-07	1.06125072937835e-07	1.06125121177025e-07
25830	2.57428676986304e-09	6.4344624239876e-08	2.57218081764488e-07	6.30436383773636e-06	2.36997880636858e-05	1.34853920114031e-08	1.08336850088153e-07	1.35597192713471e-05	0.000108252600394432	0.0278112920355995	1.74614699537112e-06	1.0729464890169e-07	1.08336782461693e-07	1.08336850782043e-07
26460	2.63423201307678e-09	6.58409967657647e-08	2.63169924769047e-07	6.42673036931052e-06	2.41273922962498e-05	1.37947940986871e-08	1.10795311064615e-07	1.38655806613819e-05	0.000110732402223493	0.0278112857946515	1.74367959510091e-06	1.09753103577637e-07	1.1079523136448e-07	1.10795310384604e-07
27090	2.70704286764456e-09	6.76617456923934e-08	2.70461552667745e-07	6.6097830152545e-06	2.46057260396004e-05	1.41136104331308e-08	1.13256162517783e-07	1.41644379490768e-05	0.000113156918100335	0.0278112792560074	1.7412348468776e-06	1.12214020117629e-07	1.13256116401894e-07	1.13256161352049e-07
27720	2.75989876785676e-09	6.89830078753895e-08	2.75744909600251e-07	6.74768878546061e-06	2.52867529736411e-05	1.43987710504723e-08	1.15631194785859e-07	1.4471487245496e-05	0.000115671347639609	0.0278112724951557	1.7388517045136e-06	1.14588991281805e-07	1.15631130517824e-07	1.15631194508303e-07
28350	2.8356768738691e-09	7.08750146349857e-08	2.83279464219355e-07	6.9067570290654e-06	2.57899814738727e-05	1.47451386517394e-08	1.18315761604704e-07	1.47988094155033e-05	0.000118327355497286	0.0278112658821396	1.73616503511276e-06	1.1727348382673e-07	1.18315663003021e-07	1.18315762853705e-07
28980	2.9128315037763e-09	7.28052574616722e-08	2.91019791376357e-07	7.11066746496292e-06	2.63929973007976e-05	1.50755445210704e-08	1.20899724606605e-07	1.51163268948956e-05	0.000120913379546436	0.0278112597279	1.73360351295171e-06	1.1985748334109e-07	1.20899651165352e-07	1.20899723607404e-07
29610	2.97080672562178e-09	7.42538117659564e-08	2.96804475954926e-07	7.25641256808796e-06	2.71518696605688e-05	1.53882792203186e-08	1.2348213625224e-07	1.54479561828014e-05	0.000123622257488507	0.0278112541844561	1.7310095523082e-06	1.22439884217562e-07	1.23482068348224e-07	1.2348213744573e-07
30240	3.05260132449359e-09	7.62968706685685e-08	3.04950876786614e-07	7.43389531175642e-06	2.76962400152098e-05	1.57546133222608e-08	1.26319256582574e-07	1.57933767382379e-05	0.000126417124032122	0.0278112493197823	1.72817898470845e-06	1.25276893636617e-07	1.26319161367072e-07	1.2631925636053e-07
30870	3.12416469083754e-09	7.80878752076886e-08	3.1214230335197e-07	7.63266248926531e-06	2.83524185911849e-05	1.6092537788448e-08	1.29000887638675e-07	1.61266306943214e-05	0.00012912144705339	0.0278112450006513	1.72552136713799e-06	1.2795859882786e-07	1.29000821871839e-07	1.2900088741663e-07
31500	3.17991299958464e-09	7.94803598075378e-08	3.17696682586299e-07	7.76824548191779e-06	2.91055083192909e-05	1.64232749899629e-08	1.31716909559931e-07	1.64734012201434e-05	0.000131930878911266	0.027811241101216	1.7227857394414e-06	1.30674825765675e-07	1.31716908005619e-07	1.31716911294655e-07
32130	3.2561659618624e-09	8.13857592291134e-08	3.25304414683369e-07	7.9392688262514e-06	2.96199499549704e-05	1.67965365782674e-08	1.34603187249005e-07	1.68237693068812e-05	0.00013474483585714	0.0278112376244971	1.71991819403194e-06	1.335610195774e-07	1.34603192702976e-07	1.34603185833471e-07
32760	3.31218380500431e-09	8.27884804183165e-08	3.30948937310449e-07	8.10694089369013e-06	3.02416704058978e-05	1.71260537834561e-08	1.3725600830905e-07	1.71567660197519e-05	0.00013742831966472	0.0278112345381642	1.71728257337966e-06	1.36213773579974e-07	1.37255998303165e-07	1.37256005977582e-07
33390	3.35537175821798e-09	8.38668006292176e-08	3.35243319951606e-07	8.20817483469793e-06	3.08974971081621e-05	1.7451750516928e-08	1.3994214669022e-07	1.75001718885071e-05	0.000140186623681954	0.0278112316960279	1.71457257137908e-06	1.38900070723036e-07	1.39942160498618e-07	1.39942145829797e-07
34020	3.41464241604417e-09	8.53484092566692e-08	3.41166914413771e-07	8.34432536650498e-06	3.12860599001458e-05	1.78071582340733e-08	1.42710064973683e-07	1.78376290907306e-05	0.000142878895703344	0.0278112289952685	1.71182294607386e-06	1.4166794151671e-07	1.42710089731657e-07	1.42710064265916e-07
34650	3.44980935484962e-09	8.62298340092993e-08	3.44725067269458e-07	8.46183671321388e-06	3.17705001079138e-05	1.81150724143375e-08	1.45228246317686e-07	1.81572121931012e-05	0.000145440237572278	0.0278112263497993	1.70931549532682e-06	1.4418600098598e-07	1.45228225251204e-07	1.45228247649953e-07
35280	3.47935025235557e-09	8.69666114955425e-08	3.47646995108031e-07	8.52264513181988e-06	3.22553487494409e-05	1.84270160241695e-08	1.47796373084486e-07	1.84846821282419e-05	0.000148057954672473	0.0278112236792437	1.70671649789289e-06	1.46754259883197e-07	1.47796343483164e-07	1.47796374139197e-07
35910	3.52309614815027e-09	8.80605435654713e-08	3.52027385519538e-07	8.624932546622e-06	3.24853080304471e-05	1.87611593344128e-08	1.50393251102665e-07	1.88005587202222e-05	0.000150575020030727	0.0278112209751138	1.70414509766126e-06	1.49351134487441e-07	1.50393230924362e-07	1.50393251296954e-07
36540	3.54242930822313e-09	8.85457333565931e-08	3.53994297888627e-07	8.70074829444067e-06	3.28330003213778e-05	1.90432292851428e-08	1.52733435496155e-07	1.91008708747692e-05	0.000152987610931021	0.02781121824505	1.70180695065192e-06	1.51691286059963e-07	1.52733409461425e-07	1.5273343213773e-07
37170	3.56508288168467e-09	8.9109583531477e-08	3.56215965238715e-07	8.73540069633305e-06	3.31692896546609e-05	1.9340261822598e-08	1.55170061869048e-07	1.94108342769367e-05	0.000155474787609064	0.0278112154472882	1.69934258668902e-06	1.5412789471092e-07	1.5516999146703e-07	1.55170061452714e-07
37800	3.60098915963558e-09	9.00079827337308e-08	3.59819604014988e-07	8.8216680804859e-06	3.32812204901917e-05	1.96547805531022e-08	1.57611762460763e-07	1.97078670668288e-05	0.00015785813883204	0.0278112125169336	1.69693166614249e-06	1.56569675544005e-07	1.57611723242135e-07	1.57611761184007e-07
38430	3.61528028347546e-09	9.03661864642968e-08	3.61265557052848e-07	8.87763781533268e-06	3.35542850445486e-05	1.99195402533769e-08	1.59839412094964e-07	1.99972433668899e-05	0.000160206284789008	0.0278112093547092	1.694694314755e-06	1.58797496527252e-07	1.59839479527135e-07	1.59839411151275e-07
39060	3.6439230105545e-09	9.10791241592879e-08	3.64075570233324e-07	8.91692116729292e-06	3.38167920604371e-05	2.02233614438052e-08	1.62262975417216e-07	2.02993414103875e-05	0.000162650224501806	0.0278112058826974	1.6922430656624e-06	1.61220937378026e-07	1.62262990738293e-07	1.62262974848226e-07
39690	3.68180493037773e-09	9.20274883936534e-08	3.67887492094821e-07	9.0148158906761e-06	3.39143228335753e-05	2.05269351238879e-08	1.64624635701216e-07	2.05878518503427e-05	0.000164997074012602	0.0278112019914759	1.68992118974864e-06	1.6358239482428e-07	1.64624580037409e-07	1.64624636228572e-07
40320	3.70013474026987e-09	9.24856358441861e-08	3.69718794579477e-07	9.07279480268086e-06	3.42226122887618e-05	2.07922219580547e-08	1.6685516884829e-07	2.08781571111316e-05	0.000167380077615784	0.0278111977925256	1.68766493598149e-06	1.65813154609507e-07	1.66855217795248e-07	1.66855168265423e-07
40950	3.74079978104902e-09	9.34991854356637e-08	3.73730811478734e-07	9.13643796814079e-06	3.4497644246248e-05	2.1107370379303e-08	1.69326422980176e-07	2.11824799294658e-05	0.00016986740868298	0.0278111932874892	1.68518128919326e-06	1.68284289045473e-07	1.69326419399707e-07	1.69326423479776e-07
41580	3.78259810973613e-09	9.45460470469506e-08	3.77945250387701e-07	9.25329897098759e-06	3.46529151221547e-05	2.14096998046864e-08	1.71698400414089e-07	2.14749975541439e-05	0.000172274837330177	0.027811188564738	1.68285577094307e-06	1.70656126854962e-07	1.71698363304884e-07	1.71698402398612e-07
42210	3.80979725544961e-09	9.52247057872668e-08	3.80643021935523e-07	9.32292221737796e-06	3.50419478131053e-05	2.1690498105964e-08	1.74037396549753e-07	2.17777920447221e-05	0.000174776758742015	0.0278111837083705	1.68047326744303e-06	1.72995570799084e-07	1.74037504505065e-07	1.74037395536675e-07
42840	3.86248054373706e-09	9.6539379046412e-08	3.85868459448768e-07	9.418029077779e-06	3.53658545499819e-05	2.20292719205206e-08	1.76638574614363e-07	2.20928314999258e-05	0.000177364898687152	0.0278111786348182	1.67788880503505e-06	1.75596721121996e-07	1.76638698667908e-07	1.76638576557253e-07
43470	3.90587213960902e-09	9.76267365560002e-08	3.90253432999699e-07	9.5496697026104e-06	3.56129212234074e-05	2.23352869949123e-08	1.79069193473325e-07	2.23960539836171e-05	0.000179875911978822	0.0278111734433453	1.6755009166064e-06	1.78027058400643e-07	1.79069254216402e-07	1.79069196151738e-07
44100	3.93843786750114e-09	9.84389890434922e-08	3.93477036633727e-07	9.62599471232561e-06	3.60889949078819e-05	2.26387248114523e-08	1.81560474335485e-07	2.27151247833152e-05	0.000182510181255646	0.0278111682124731	1.67296600613043e-06	1.80518492556847e-07	1.81560534107117e-07	1.81560471615438e-07
44730	3.99259944550145e-09	9.97918682271726e-08	3.98871943571577e-07	9.73428156297862e-06	3.6449291668017e-05	2.29882829438921e-08	1.8424777770143e-07	2.30409347219129e-05	0.000185187549802734	0.0278111629276439	1.67031054351674e-06	1.83205832365863e-07	1.84247877385579e-07	1.84247778658997e-07
45360	4.02898049645106e-09	1.00704229760717e-07	4.02561421211645e-07	9.85640352541006e-06	3.67423012116036e-05	2.33007176886346e-08	1.86759214468313e-07	2.33571598216714e-05	0.000187796527993458	0.0278111575225718	1.66783165143902e-06	1.85717112036188e-07	1.86759339382281e-07	1.86759216425081e-07
45990	4.05794185753816e-09	1.01426177415154e-07	4.05421338917078e-07	9.92066326412078e-06	3.72243561285457e-05	2.3624306358383e-08	1.89384208995613e-07	2.36898327854868e-05	0.000190521680652381	0.0278111518969614	1.66515618844898e-06	1.88342148668696e-07	1.89384260940173e-07	1.8938420932868e-07
46620	4.10221852320536e-09	1.02533201637445e-07	4.09850571744808e-07	1.00158375741372e-05	3.75534738403654e-05	2.39800157370018e-08	1.92124940415206e-07	2.402239306383e-05	0.000193237395420626	0.0278111460846503	1.66246539515247e-06	1.91082768816186e-07	1.92124953390937e-07	1.92124938847016e-07
47250	4.12185892362249e-09	1.03027453290938e-07	4.11872288386128e-07	1.01040073329089e-05	3.78086741531919e-05	2.42938491129552e-08	1.94671101780286e-07	2.43448373992566e-05	0.000195872040023651	0.0278111403618009	1.65993000610098e-06	1.93629072053891e-07	1.94671239281408e-07	1.94671100836596e-07
47880	4.1357502561512e-09	1.03372694446047e-07	4.13225762857516e-07	1.01301092498146e-05	3.82068451493245e-05	2.46212882720753e-08	1.97331356574515e-07	2.46816899128061e-05	0.000198603504205919	0.0278111348896582	1.65722257904066e-06	1.96289352216716e-07	1.97331424769964e-07	1.97331357587593e-07
48510	4.15965198397039e-09	1.03971391121616e-07	4.15635116671198e-07	1.0183607739106e-05	3.84136079411013e-05	2.49696625181928e-08	2.00038154998805e-07	2.50118413522848e-05	0.000201274394860326	0.0278111297047782	1.65456361435334e-06	1.98996092881654e-07	2.0003821092629e-07	2.00038154554716e-07
49140	4.15674346332384e-09	1.03901737255607e-07	4.15398893727215e-07	1.02179441646838e-05	3.85223908757198e-05	2.52750583518146e-08	2.02550239372656e-07	2.53327035946993e-05	0.000203868258618553	0.0278111246900143	1.65204250833495e-06	2.01508676425655e-07	2.02550578379257e-07	2.02550240260835e-07
49770	4.15349525606512e-09	1.0381806778148e-07	4.15030629669078e-07	1.01949898528991e-05	3.87430243563719e-05	2.56012562677155e-08	2.05188787336108e-07	2.56650060260349e-05	0.000206538783560917	0.0278111196348024	1.64935228420815e-06	2.0414733038765e-07	2.05189137528206e-07	2.05188787419375e-07
50400	4.15848046275702e-09	1.03944497634179e-07	4.1555986135533e-07	1.02059749726852e-05	3.87675039985463e-05	2.59382875594794e-08	2.07811259506085e-07	2.5984832712142e-05	0.00020911171779632	0.0278111146751744	1.64679255738875e-06	2.06769244281979e-07	2.07811397243129e-07	2.07811259256285e-07
51030	4.13667028409392e-09	1.03401716550211e-07	4.13423048614692e-07	1.01920304112213e-05	3.86968661968551e-05	2.62283549323783e-08	2.10228297395365e-07	2.62962452947657e-05	0.000211619002691371	0.0278111098277534	1.64435063762514e-06	2.09186581168197e-07	2.10228571898008e-07	2.10228297603532e-07
51660	4.1223162661197e-09	1.03039580520714e-07	4.11930416152617e-07	1.01299777897634e-05	3.87463631875973e-05	2.65448614061858e-08	2.12785346481725e-07	2.6617718795377e-05	0.000214200658094341	0.0278111051319811	1.64175409700373e-06	2.11743716768686e-07	2.12785606065746e-07	2.12785345676814e-07
52290	4.11530408361838e-09	1.0286661296377e-07	4.11268987851598e-07	1.01144856687746e-05	3.86041629499428e-05	2.68655761387349e-08	2.15288952762349e-07	2.69238034587005e-05	0.000216666527752124	0.0278111003975383	1.63932141834799e-06	2.14246788671213e-07	2.15289029506516e-07	2.15288952845616e-07
52920	4.08521234895876e-09	1.02115304115302e-07	4.08278491764724e-07	1.00710488619843e-05	3.83883967032678e-05	2.71404351770421e-08	2.17611090938541e-07	2.72261672932539e-05	0.000219112099878266	0.0278110954120893	1.63694463579944e-06	2.16569289904212e-07	2.17611289668462e-07	2.17611090813641e-07
53550	4.07293239412798e-09	1.01804440350017e-07	4.06982945164169e-07	1.00002368854379e-05	3.83291123430551e-05	2.74596538146765e-08	2.20133517483956e-07	2.75378789781205e-05	0.000221628950976271	0.0278110904531639	1.63439961485545e-06	2.19091959588469e-07	2.20133798536915e-07	2.20133518719079e-07
54180	4.06388432627747e-09	1.01581264816408e-07	4.06129795002541e-07	9.98737908805558e-06	3.80966969152907e-05	2.7763602652997e-08	2.22522264684e-07	2.78320338928661e-05	0.000224025869131381	0.0278110857117858	1.63208812344051e-06	2.21480294090859e-07	2.22522459861207e-07	2.22522265017067e-07
54810	4.03640117163651e-09	1.0089345739428e-07	4.03370855009411e-07	9.93877694605017e-06	3.78491197420006e-05	2.80347330489095e-08	2.24806090798335e-07	2.81292952672291e-05	0.000226455284648458	0.0278110811879218	1.62973246177478e-06	2.23764276607863e-07	2.24806269544242e-07	2.24806089618723e-07
55440	4.03329054876611e-09	1.00812189401944e-07	4.02997894347057e-07	9.8837610567476e-06	3.77859506020123e-05	2.83540944057137e-08	2.27295484919732e-07	2.84340106269931e-05	0.00022894882722746	0.0278110767579033	1.62725396170293e-06	2.26253697679923e-07	2.27295669244509e-07	2.27295482227441e-07
56070	4.02584253433869e-09	1.0062946219358e-07	4.02313201072757e-07	9.8860323022032e-06	3.75502235369363e-05	2.86464599680292e-08	2.296184514472e-07	2.87233926492547e-05	0.000231342580532784	0.0278110721480951	1.62499797284887e-06	2.2857647789809e-07	2.2961868952065e-07	2.29618451766389e-07
56700	4.00768611352742e-09	1.00173152009497e-07	4.00457550481237e-07	9.84480528871956e-06	3.73514115643708e-05	2.89258987318242e-08	2.31939837364026e-07	2.90231503761729e-05	0.00023382460984224	0.0278110672500435	1.62258432491458e-06	2.3089811246324e-07	2.31940072120684e-07	2.31939838640782e-07
57330	4.01490704571295e-09	1.0035150314891e-07	4.01140427416791e-07	9.81893379926879e-06	3.73382510924641e-05	2.92562670201058e-08	2.34465252532678e-07	2.93279814071595e-05	0.000236358146580323	0.0278110621794645	1.62012626757357e-06	2.33423241638442e-07	2.34465365969716e-07	2.34465253171057e-07
57960	4.00872920969242e-09	1.00200875388645e-07	4.00589217602887e-07	9.83699080631117e-06	3.71485117965364e-05	2.95439659542263e-08	2.36779842566204e-07	2.96201697009418e-05	0.000238814962226816	0.0278110570610883	1.61784495564254e-06	2.3573788171527e-07	2.36780100471012e-07	2.36779843440504e-07
58590	3.99720823107685e-09	9.99096547854572e-08	3.99383141169718e-07	9.80221289005601e-06	3.70481777022397e-05	2.98411191035353e-08	2.39202851942677e-07	2.99293457705074e-05	0.00024140292061324	0.027811051844832	1.61534315626377e-06	2.38161186980057e-07	2.39203108098884e-07	2.39202854065979e-07
59220	4.0058816680455e-09	1.00126169744197e-07	4.00243704207215e-07	9.79281355634187e-06	3.70962181200502e-05	3.0177038964907e-08	2.41771133155377e-07	3.02401511682315e-05	0.000244019810470328	0.0278110465534434	1.61286153478601e-06	2.40729111963822e-07	2.41771269157698e-07	2.41771133613344e-07
59850	3.99365135406171e-09	9.98243607913674e-08	3.99089173513945e-07	9.80637177262766e-06	3.69413842325056e-05	3.04703796777384e-08	2.44157370654641e-07	3.05445957088785e-05	0.000246593595474173	0.0278110412116301	1.61047441411821e-06	2.43115595752186e-07	2.44157749809681e-07	2.44157371445675e-07
60480	3.98036086035614e-09	9.94887356803309e-08	3.97702630494656e-07	9.76088335970238e-06	3.68966534894932e-05	3.07917370906408e-08	2.46732875561206e-07	3.08690452350407e-05	0.000249311253685755	0.0278110358970089	1.60782107304358e-06	2.45691623407263e-07	2.46733361616847e-07	2.46732876213462e-07
61110	3.98026613057656e-09	9.94880396260056e-08	3.97720419265113e-07	9.74580271932701e-06	3.69410564143441e-05	3.11377712225447e-08	2.49386142181507e-07	3.1191235359454e-05	0.000252024278591306	0.0278110306282647	1.60527702393332e-06	2.48344420819557e-07	2.49386445480559e-07	2.49386143263974e-07
61740	3.95256992413717e-09	9.87997149787256e-08	3.95022157706482e-07	9.73144724031316e-06	3.67609776008998e-05	3.14424696556959e-08	2.51877664100841e-07	3.15102358941222e-05	0.000254695587170339	0.0278110253234472	1.60274959527806e-06	2.50836012308242e-07	2.51878041923614e-07	2.51877664628197e-07
62370	3.92639672164297e-09	9.81421457574294e-08	3.92348907349294e-07	9.65065423744194e-06	3.66969046763227e-05	3.17787287873461e-08	2.54569213750666e-07	3.18484730444796e-05	0.000257496339625171	0.027811019891766	1.60000025542506e-06	2.53527858595781e-07	2.54569619342893e-07	2.54569213750666e-07
63000	3.90672737216047e-09	9.76536613933598e-08	3.90437228089957e-07	9.6018983046231e-06	3.66546723763461e-05	3.21281744125601e-08	2.57276051102151e-07	3.21793349379457e-05	0.000260238460248571	0.0278110144422772	1.59739604686793e-06	2.56234274284561e-07	2.57276308465726e-07	2.57276051032762e-07


==> data/blobs_errEIGvstime_N500r4.txt <==
time	eW1	eW2	eW3	eW4	eYMK1	eYMK2	eYMK3	eYMK4	eYMKN1	eYMKN2	eYMKN3	eYMKN4	eYT1	eYT2	eYT3	eYT4	eZMKNA	eZMKNB	eZMKNC	eZMKND	eZMKNE
0	0	0	0	0	5.21804821573824e-15	5.21804821573824e-15	0	5.21804821573824e-15	5.21804821573824e-15	5.21804821573824e-15	5.21804821573824e-15	5.21804821573824e-15	5.21804821573824e-15	5.21804821573824e-15	0	5.21804821573824e-15	5.21804821573824e-15	5.21804821573824e-15	5.21804821573824e-15	5.21804821573824e-15	5.21804821573824e-15
630	1.31006316905768e-14	5.3126069168736e-15	2.8421709430404e-14	2.79776202205539e-14	2.03170813506404e-14	2.96429547574917e-14	0	2.55351295663786e-15	7.88258347483861e-15	6.43929354282591e-15	2.44249065417534e-15	3.10862446895044e-15	6.66133814775094e-15	6.43929354282591e-15	0	3.77475828372553e-15	7.7715611723761e-16	7.7715611723761e-16	6.66133814775094e-15	2.88657986402541e-15	7.105427357601e-15
1260	5.10702591327572e-15	1.65007207279526e-14	2.59792187762287e-14	3.31956684362922e-14	3.85247389544929e-14	3.94129173741931e-14	0	9.76996261670138e-15	2.66453525910038e-15	1.99840144432528e-15	1.99840144432528e-15	9.54791801177635e-15	1.55431223447522e-15	1.4432899320127e-15	0	3.33066907387547e-15	4.55191440096314e-15	2.1094237467878e-15	9.99200722162641e-16	4.32986979603811e-15	4.66293670342566e-15
1890	2.55351295663786e-15	2.17646137489537e-14	3.17523785042795e-14	4.91828799908944e-14	7.7937656328686e-14	5.30686605770825e-14	0	7.7715611723761e-15	2.55351295663786e-15	3.21964677141295e-15	6.21724893790088e-15	1.88737914186277e-15	2.22044604925031e-15	5.10702591327572e-15	0	5.10702591327572e-15	1.17683640610267e-14	5.55111512312578e-15	4.44089209850063e-15	1.77635683940025e-15	6.66133814775094e-16
2520	9.76996261670138e-15	2.25792797628914e-14	3.79696274421804e-14	7.1276318180935e-14	1.01141317543352e-13	5.44009282066327e-14	0	5.6621374255883e-15	1.66533453693773e-14	3.66373598126302e-15	4.77395900588817e-15	1.11022302462516e-15	6.43929354282591e-15	5.21804821573824e-15	0	6.88338275267597e-15	6.66133814775094e-15	7.54951656745106e-15	1.77635683940025e-15	1.18793863634892e-14	4.21884749357559e-15
3150	2.66453525910038e-15	2.50197747832619e-14	2.46469511466785e-14	8.43769498715119e-14	9.17044218340379e-14	6.3504757008559e-14	0	7.66053886991358e-15	1.26565424807268e-14	1.15463194561016e-14	1.33226762955019e-15	9.54791801177635e-15	3.10862446895044e-15	3.88578058618805e-15	0	1.99840144432528e-15	2.1094237467878e-15	1.11022302462516e-15	4.10782519111308e-15	2.44249065417534e-15	6.88338275267597e-15
3780	4.55191440096314e-15	2.66401087712187e-14	2.88657986402541e-14	1.15019105351166e-13	1.02473585172902e-13	6.83897383169096e-14	0	1.31006316905768e-14	3.5527136788005e-15	1.02140518265514e-14	5.99520433297585e-15	5.77315972805081e-15	1.08801856413265e-14	5.10702591327572e-15	0	2.44249065417534e-15	2.44249065417534e-15	1.77635683940025e-15	2.77555756156289e-15	5.21804821573824e-15	8.88178419700125e-16
4410	1.13242748511766e-14	2.67114611696853e-14	2.68673971959288e-14	1.13686837721616e-13	1.31672450720544e-13	7.8159700933611e-14	0	1.31006316905768e-14	4.88498130835069e-15	5.77315972805081e-15	8.54871728961371e-15	2.88657986402541e-15	1.19904086659517e-14	3.5527136788005e-15	0	2.22044604925031e-15	4.66293670342566e-15	7.54951656745106e-15	4.21884749357559e-15	5.6621374255883e-15	4.55191440096314e-15
5040	3.21964677141295e-15	2.7710548600114e-14	2.26485497023532e-14	1.20570220474292e-13	1.18571819029967e-13	9.57012247226885e-14	0	1.57651669496772e-14	2.03170813506404e-14	5.77315972805081e-15	5.21804821573824e-15	1.17683640610267e-14	5.10702591327572e-15	8.77076189453874e-15	0	4.77395900588817e-15	1.04360964314765e-14	3.5527136788005e-15	1.4432899320127e-15	4.21884749357559e-15	3.77475828372553e-15
5670	2.72717890649344e-15	3.19815563079016e-14	1.55431223447522e-14	1.37223565843669e-13	1.4166445794217e-13	1.07025499573865e-13	0	1.26565424807268e-14	4.9960036108132e-15	7.43849426498855e-15	5.21804821573824e-15	1.31006316905768e-14	2.88657986402541e-15	5.88418203051333e-15	0	3.77475828372553e-15	6.66133814775094e-15	3.5527136788005e-15	5.99520433297585e-15	3.10862446895044e-15	1.19904086659517e-14
6300	4.66293670342566e-15	3.43585602586258e-14	2.88657986402541e-14	1.41109346429857e-13	1.40998324127395e-13	1.0591527654924e-13	0	1.66533453693773e-14	1.46549439250521e-14	1.17683640610267e-14	5.55111512312578e-15	2.55351295663786e-15	1.69864122767649e-14	2.44249065417534e-15	0	4.88498130835069e-15	2.99760216648792e-15	3.66373598126302e-15	1.21014309684142e-14	3.33066907387547e-15	5.10702591327572e-15
6930	3.99680288865056e-15	3.72848963937196e-14	2.39808173319034e-14	1.50435219836709e-13	1.20015108961979e-13	1.20348175869367e-13	0	1.66533453693773e-14	3.66373598126302e-15	7.88258347483861e-15	5.32907051820075e-15	3.21964677141295e-15	1.99840144432528e-15	5.77315972805081e-15	0	3.33066907387547e-15	1.12132525487141e-14	8.65973959207622e-15	6.88338275267597e-15	2.44249065417534e-15	2.33146835171283e-15
7560	2.95866996845821e-15	3.9106215070346e-14	6.32289796712611e-15	1.71862524211974e-13	1.41775480244632e-13	1.29007915461443e-13	0	6.66133814775094e-15	5.6621374255883e-15	4.10782519111308e-15	1.52100554373646e-14	9.54791801177635e-15	1.66533453693773e-15	4.66293670342566e-15	0	2.44249065417534e-15	4.32986979603811e-15	1.66533453693773e-14	6.21724893790088e-15	3.10862446895044e-15	6.66133814775094e-15
8190	3.07824901573071e-15	4.1659775231947e-14	7.105427357601e-15	1.52322598978571e-13	1.20459198171829e-13	1.23456800338317e-13	0	9.10382880192628e-15	1.90958360235527e-14	7.21644966006352e-15	4.88498130835069e-15	3.77475828372553e-15	1.02140518265514e-14	4.66293670342566e-15	0	1.99840144432528e-15	1.63202784619898e-14	1.24344978758018e-14	3.5527136788005e-15	3.77475828372553e-15	2.77555756156289e-15
8820	3.66373598126302e-15	4.76708343000695e-14	6.3846979271039e-15	1.70974345792274e-13	1.28230759344206e-13	1.18349774425042e-13	0	1.77635683940025e-14	6.21724893790088e-15	7.7715611723761e-15	3.99680288865056e-15	3.5527136788005e-15	1.33226762955019e-14	4.44089209850063e-15	0	3.21964677141295e-15	1.22124532708767e-14	4.44089209850063e-15	2.22044604925031e-15	2.88657986402541e-15	4.55191440096314e-15
9450	3.5058681623068e-15	5.16887847943762e-14	6.36141271816676e-15	1.80966353013901e-13	1.24567023362943e-13	1.11910480882216e-13	0	1.73194791841524e-14	1.28785870856518e-14	4.10782519111308e-15	1.17683640610267e-14	2.22044604925031e-15	1.77635683940025e-15	1.57651669496772e-14	0	9.99200722162641e-15	4.66293670342566e-15	1.17683640610267e-14	3.99680288865056e-15	5.77315972805081e-15	2.88657986402541e-15
10080	3.75129991205477e-15	5.7007419058202e-14	1.93178806284777e-14	1.91846538655227e-13	1.18127729820117e-13	1.13686837721616e-13	0	2.24265050974282e-14	1.33226762955019e-14	4.32986979603811e-15	1.59872115546023e-14	1.80966353013901e-14	1.35447209004269e-14	9.32587340685131e-15	0	3.33066907387547e-15	1.02140518265514e-14	3.77475828372553e-15	1.18793863634892e-14	4.21884749357559e-15	2.88657986402541e-15
10710	4.32986979603811e-15	6.22282085327674e-14	7.7715611723761e-15	2.03392858111329e-13	1.32005517627931e-13	1.15685239165941e-13	0	1.26565424807268e-14	1.12132525487141e-14	7.66053886991358e-15	2.66453525910038e-15	8.88178419700125e-15	1.66533453693773e-14	1.58761892521397e-14	0	2.44249065417534e-15	8.54871728961371e-15	1.37667655053519e-14	2.88657986402541e-15	1.85407245112401e-14	5.32907051820075e-15
11340	3.85368512173243e-15	6.45766072197176e-14	7.54951656745106e-15	2.29705143794945e-13	1.56430424169685e-13	1.15685239165941e-13	0	6.21724893790088e-15	8.10462807976364e-15	1.3988810110277e-14	1.59872115546023e-14	4.21884749357559e-15	1.26565424807268e-14	1.59872115546023e-14	0	3.21964677141295e-15	1.06581410364015e-14	3.33066907387547e-15	4.21884749357559e-15	7.21644966006352e-15	5.21804821573824e-15
11970	1.28785870856518e-14	6.90522223772895e-14	8.10462807976364e-15	2.42694753183059e-13	1.75970349403087e-13	1.41442413337245e-13	0	1.35447209004269e-14	1.94289029309402e-14	1.46549439250521e-14	6.43929354282591e-15	9.10382880192628e-15	1.55431223447522e-14	1.08801856413265e-14	0	2.22044604925031e-15	1.02140518265514e-14	9.10382880192628e-15	1.64313007644523e-14	1.35447209004269e-14	5.32907051820075e-15
12600	4.55191440096314e-15	7.67866640349941e-14	2.39808173319034e-14	2.4757973449141e-13	2.06945571790129e-13	1.66533453693773e-13	0	1.47659662275146e-14	4.21884749357559e-15	3.88578058618805e-15	1.59872115546023e-14	1.28785870856518e-14	1.35447209004269e-14	1.64313007644523e-14	0	4.66293670342566e-15	8.99280649946377e-15	1.54321000422897e-14	6.43929354282591e-15	6.99440505513849e-15	4.21884749357559e-15
13230	4.19596718653428e-15	8.22968468046127e-14	1.97619698383278e-14	2.66009436700188e-13	2.59792187762287e-13	1.88071780371502e-13	0	1.96509475358653e-14	4.66293670342566e-15	8.32667268468867e-15	1.64313007644523e-14	1.37667655053519e-14	1.50990331349021e-14	2.88657986402541e-15	0	2.44249065417534e-15	8.43769498715119e-15	6.88338275267597e-15	4.66293670342566e-15	7.7715611723761e-15	8.65973959207622e-15
13860	5.32907051820075e-15	8.62848667156934e-14	1.13242748511766e-14	2.77555756156289e-13	3.27737836869346e-13	2.43360886997834e-13	0	2.4757973449141e-14	5.32907051820075e-15	1.46549439250521e-14	4.55191440096314e-15	1.73194791841524e-14	1.50990331349021e-14	2.66453525910038e-15	0	1.62092561595273e-14	8.10462807976364e-15	5.88418203051333e-15	5.55111512312578e-15	4.44089209850063e-15	1.79856129989275e-14
14490	4.2752373819412e-15	8.92444695544038e-14	1.06581410364015e-14	2.78888023785839e-13	3.63264973657351e-13	3.03979064142368e-13	0	2.39808173319034e-14	1.62092561595273e-14	1.26565424807268e-14	1.64313007644523e-14	1.08801856413265e-14	1.50990331349021e-14	1.57651669496772e-14	0	9.54791801177635e-15	8.32667268468867e-15	1.64313007644523e-14	6.43929354282591e-15	6.21724893790088e-15	7.7715611723761e-15
15120	4.41584594828179e-15	9.24903152792235e-14	1.13242748511766e-14	2.95763413760142e-13	4.1044945220392e-13	3.51496609596325e-13	0	2.78665979180914e-14	4.66293670342566e-15	1.31006316905768e-14	1.25455201782643e-14	1.33226762955019e-14	1.62092561595273e-14	1.0547118733939e-14	0	3.99680288865056e-15	3.5527136788005e-15	7.66053886991358e-15	1.90958360235527e-14	5.32907051820075e-15	5.99520433297585e-15
15750	1.77635683940025e-14	9.60231212198203e-14	1.90958360235527e-14	3.09308134660569e-13	4.92828000631107e-13	3.68816088780477e-13	0	3.66373598126302e-14	1.11022302462516e-14	9.99200722162641e-15	8.65973959207622e-15	4.55191440096314e-15	3.77475828372553e-15	1.0325074129014e-14	0	3.33066907387547e-15	2.33146835171283e-15	7.66053886991358e-15	1.65423230669148e-14	1.95399252334028e-14	7.54951656745106e-15
16380	1.77635683940025e-14	9.92107558322877e-14	1.04360964314765e-14	3.14193115968919e-13	6.22502049907325e-13	4.38316050122012e-13	0	3.5527136788005e-14	1.99840144432528e-14	1.75415237890775e-14	4.9960036108132e-15	7.21644966006352e-15	1.02140518265514e-14	3.77475828372553e-15	0	8.88178419700125e-15	2.22044604925031e-15	6.10622663543836e-15	5.32907051820075e-15	1.84297022087776e-14	8.43769498715119e-15
17010	6.66133814775094e-15	1.02878350374034e-13	6.25216609581346e-15	3.10307335382731e-13	7.71493979812021e-13	4.88720175439994e-13	0	3.93018950717305e-14	2.02060590481778e-14	1.06581410364015e-14	1.99840144432528e-14	1.62092561595273e-14	1.64313007644523e-14	6.88338275267597e-15	0	2.66453525910038e-15	2.44249065417534e-15	9.43689570931383e-15	7.54951656745106e-15	1.43218770176645e-14	1.14352971536391e-14
17640	5.88418203051333e-15	1.04783501472287e-13	1.79856129989275e-14	3.55937501694825e-13	8.89621709632138e-13	5.54334356195341e-13	0	4.6296300126869e-14	1.02140518265514e-14	1.59872115546023e-14	6.21724893790088e-15	5.55111512312578e-15	9.10382880192628e-15	7.32747196252603e-15	0	7.54951656745106e-15	1.99840144432528e-15	8.10462807976364e-15	8.77076189453874e-15	1.88737914186277e-14	9.2148511043888e-15
18270	5.90355087980525e-15	1.05785989929048e-13	1.49880108324396e-14	3.61932706027801e-13	1.0001999228848e-12	6.21502849185163e-13	0	5.17363929475323e-14	7.32747196252603e-15	1.55431223447522e-14	1.55431223447522e-14	1.22124532708767e-14	3.99680288865056e-15	3.99680288865056e-15	0	2.66453525910038e-15	3.5527136788005e-15	8.10462807976364e-15	1.70974345792274e-14	9.88098491916389e-15	7.7715611723761e-15
18900	1.63202784619898e-14	1.06821547639394e-13	1.13242748511766e-14	3.55049323275125e-13	1.05526698490621e-12	6.85895784613422e-13	0	5.45119505090952e-14	1.22124532708767e-14	1.54321000422897e-14	4.66293670342566e-15	7.7715611723761e-15	3.10862446895044e-15	4.10782519111308e-15	0	8.43769498715119e-15	9.54791801177635e-15	1.12132525487141e-14	1.24344978758018e-14	5.6621374255883e-15	8.21565038222616e-15
19530	1.50990331349021e-14	1.07943689746072e-13	1.49880108324396e-14	3.82360809680904e-13	1.12099218796402e-12	7.44626582616092e-13	0	6.72795152922845e-14	7.7715611723761e-15	1.18793863634892e-14	7.99360577730113e-15	1.04360964314765e-14	4.44089209850063e-15	9.2148511043888e-15	0	5.88418203051333e-15	4.66293670342566e-15	1.33226762955019e-14	1.77635683940025e-14	1.93178806284777e-14	1.13242748511766e-14
20160	1.75415237890775e-14	1.1008670307071e-13	2.44249065417534e-14	3.78586051397178e-13	1.18549614569474e-12	7.87703235971549e-13	0	5.85087533977457e-14	8.21565038222616e-15	1.11022302462516e-14	1.59872115546023e-14	3.33066907387547e-15	9.10382880192628e-15	5.55111512312578e-15	0	3.10862446895044e-15	1.70974345792274e-14	8.21565038222616e-15	2.33146835171283e-14	1.88737914186277e-14	7.54951656745106e-15
20790	6.4577731707069e-15	1.10817282846991e-13	2.19824158875781e-14	4.00346422679831e-13	1.2463363674442e-12	8.21342993617691e-13	0	4.82947015711943e-14	8.88178419700125e-15	1.35447209004269e-14	6.99440505513849e-15	1.50990331349021e-14	4.55191440096314e-15	5.44009282066327e-15	0	6.66133814775094e-15	1.68753899743024e-14	6.88338275267597e-15	8.88178419700125e-15	2.22044604925031e-14	1.28785870856518e-14
21420	6.70431744380957e-15	1.10565816613325e-13	3.574918139293e-14	4.19220214098459e-13	1.28208554883713e-12	8.38329405894456e-13	0	5.80646641878957e-14	8.65973959207622e-15	1.3988810110277e-14	2.06501482580279e-14	1.80966353013901e-14	1.82076576038526e-14	1.04360964314765e-14	0	7.105427357601e-15	5.21804821573824e-15	8.65973959207622e-15	7.99360577730113e-15	6.21724893790088e-15	1.17683640610267e-14
22050	6.9480987111516e-15	1.11993676641307e-13	3.24185123190546e-14	4.21884749357559e-13	1.27997612509034e-12	8.38551450499381e-13	0	6.67244037799719e-14	1.17683640610267e-14	7.105427357601e-15	1.64313007644523e-14	4.21884749357559e-15	1.37667655053519e-14	4.32986979603811e-15	0	6.66133814775094e-15	9.65894031423886e-15	1.04360964314765e-14	1.93178806284777e-14	1.49880108324396e-14	1.24344978758018e-14
22680	7.27185685555424e-15	1.12129780950205e-13	3.05311331771918e-14	4.42978986825437e-13	1.2946310690154e-12	8.47211190091457e-13	0	6.01740879346835e-14	8.21565038222616e-15	8.21565038222616e-15	8.21565038222616e-15	4.21884749357559e-15	5.99520433297585e-15	3.77475828372553e-15	0	4.88498130835069e-15	6.21724893790088e-15	6.88338275267597e-15	1.86517468137026e-14	5.44009282066327e-15	7.7715611723761e-15
23310	7.47329210882301e-15	1.12091565263884e-13	3.19744231092045e-14	4.47863968133788e-13	1.4050982599656e-12	8.90176821144451e-13	0	8.12683254025615e-14	9.54791801177635e-15	1.13242748511766e-14	1.15463194561016e-14	1.35447209004269e-14	3.5527136788005e-15	2.06501482580279e-14	0	4.77395900588817e-15	1.33226762955019e-14	7.105427357601e-15	6.43929354282591e-15	1.765254609154e-14	6.66133814775094e-15
23940	1.82076576038526e-14	1.11982115704633e-13	3.36397576461422e-14	4.57855975355415e-13	1.44884104713583e-12	8.84070594509012e-13	0	8.1823436914874e-14	2.93098878501041e-14	1.24344978758018e-14	9.65894031423886e-15	1.04360964314765e-14	4.9960036108132e-15	8.99280649946377e-15	0	2.44249065417534e-15	3.21964677141295e-15	3.99680288865056e-15	8.88178419700125e-15	7.99360577730113e-15	1.37667655053519e-14
24570	7.84573275851368e-15	1.11840888787489e-13	3.530509218308e-14	4.75841588354342e-13	1.45805589824022e-12	8.71303029725823e-13	0	8.79296635503124e-14	8.21565038222616e-15	9.76996261670138e-15	2.44249065417534e-14	1.83186799063151e-14	2.88657986402541e-15	4.44089209850063e-15	0	1.55431223447522e-15	1.0769163338864e-14	8.88178419700125e-15	1.01030295240889e-14	5.99520433297585e-15	6.77236045021345e-15
25200	1.73194791841524e-14	1.11867644447213e-13	4.32986979603811e-14	4.9293902293357e-13	1.45528034067866e-12	8.844036614164e-13	0	8.73745520379998e-14	8.21565038222616e-15	1.68753899743024e-14	1.02140518265514e-14	9.99200722162641e-15	3.33066907387547e-15	5.99520433297585e-15	0	2.22044604925031e-15	1.99840144432528e-15	7.7715611723761e-15	9.32587340685131e-15	1.79856129989275e-14	1.04360964314765e-14
25830	8.06308434786409e-15	1.12623327442267e-13	3.95239396766556e-14	5.05817610019221e-13	1.40409905924344e-12	8.8662410746565e-13	0	9.6034291630076e-14	1.24344978758018e-14	8.65973959207622e-15	1.46549439250521e-14	5.10702591327572e-15	7.32747196252603e-15	5.10702591327572e-15	0	9.43689570931383e-15	1.87627691161651e-14	3.99680288865056e-15	6.21724893790088e-15	6.55031584528842e-15	9.54791801177635e-15
26460	1.48769885299771e-14	1.12509311218961e-13	3.44169137633799e-14	5.23581178413224e-13	1.35991218286335e-12	8.81739126157299e-13	0	9.12603326241879e-14	9.32587340685131e-15	8.54871728961371e-15	1.19904086659517e-14	9.65894031423886e-15	1.0547118733939e-14	6.21724893790088e-15	0	1.99840144432528e-15	7.99360577730113e-15	4.9960036108132e-15	1.77635683940025e-14	1.88737914186277e-14	1.43218770176645e-14
27090	8.24045604595755e-15	1.13552584813994e-13	3.77475828372553e-14	5.44897460486027e-13	1.3123946374094e-12	8.75521877219398e-13	0	9.04831765069503e-14	1.35447209004269e-14	1.64313007644523e-14	6.66133814775094e-15	9.88098491916389e-15	1.13242748511766e-14	5.21804821573824e-15	0	3.10862446895044e-15	5.6621374255883e-15	7.105427357601e-15	6.32827124036339e-15	4.66293670342566e-15	1.13242748511766e-14
27720	8.29190027601407e-15	1.160902006287e-13	3.93018950717305e-14	5.51114709423928e-13	1.30473409853948e-12	8.861800182558e-13	0	8.60422844084496e-14	8.88178419700125e-15	9.10382880192628e-15	2.33146835171283e-14	6.88338275267597e-15	1.47659662275146e-14	1.46549439250521e-14	0	1.99840144432528e-15	3.5527136788005e-15	1.69864122767649e-14	7.105427357601e-15	7.7715611723761e-15	8.43769498715119e-15
28350	8.32861765847925e-15	1.16150570089971e-13	3.97459842815806e-14	5.59996493620929e-13	1.36535227568402e-12	8.93396467915863e-13	0	9.00390872971002e-14	1.35447209004269e-14	1.19904086659517e-14	1.4210854715202e-14	1.79856129989275e-14	1.0991207943789e-14	4.21884749357559e-15	0	5.55111512312578e-15	1.48769885299771e-14	5.77315972805081e-15	1.90958360235527e-14	6.88338275267597e-15	1.17683640610267e-14
28980	1.70974345792274e-14	1.17795169559113e-13	5.69544411632705e-14	5.6887827781793e-13	1.38022926421399e-12	9.36806188178707e-13	0	9.15933995315754e-14	1.55431223447522e-14	1.25455201782643e-14	1.84297022087776e-14	1.12132525487141e-14	6.43929354282591e-15	4.32986979603811e-15	0	3.5527136788005e-15	3.99680288865056e-15	1.32116539930394e-14	7.32747196252603e-15	1.08801856413265e-14	7.99360577730113e-15
29610	8.2089268559604e-15	1.19966903028775e-13	4.2632564145606e-14	5.95745675013859e-13	1.47426515439975e-12	1.02118313805022e-12	0	9.52571355128384e-14	8.88178419700125e-15	1.0991207943789e-14	1.57651669496772e-14	9.65894031423886e-15	6.21724893790088e-15	1.40998324127395e-14	0	5.6621374255883e-15	3.77475828372553e-15	2.32036612146658e-14	9.76996261670138e-15	8.21565038222616e-15	8.88178419700125e-15
30240	8.24587642788791e-15	1.20066664321074e-13	4.64073224293315e-14	6.02184968556685e-13	1.51367807177394e-12	1.06614717054754e-12	0	9.96980276113391e-14	9.76996261670138e-15	1.08801856413265e-14	1.24344978758018e-14	5.77315972805081e-15	7.32747196252603e-15	1.28785870856518e-14	0	1.55431223447522e-15	6.21724893790088e-15	7.66053886991358e-15	6.66133814775094e-15	8.21565038222616e-15	1.11022302462516e-14
30870	1.24344978758018e-14	1.20150409283931e-13	3.84137166520304e-14	6.16284800969424e-13	1.56952228991258e-12	1.11155529225471e-12	0	9.68114477473137e-14	1.63202784619898e-14	5.99520433297585e-15	1.3988810110277e-14	1.79856129989275e-14	1.13242748511766e-14	4.21884749357559e-15	0	1.99840144432528e-15	1.11022302462516e-15	6.21724893790088e-15	5.55111512312578e-15	7.54951656745106e-15	1.40998324127395e-14
31500	1.59872115546023e-14	1.20106951555695e-13	4.86277684785819e-14	6.17284001691587e-13	1.63680180520487e-12	1.13009601676595e-12	0	9.64783808399261e-14	1.93178806284777e-14	1.67643676718399e-14	1.49880108324396e-14	6.10622663543836e-15	1.08801856413265e-14	1.64313007644523e-14	0	2.99760216648792e-15	1.88737914186277e-15	7.99360577730113e-15	1.04360964314765e-14	5.77315972805081e-15	1.01030295240889e-14
32130	8.40706129383929e-15	1.20115365957962e-13	4.32986979603811e-14	6.28608276542764e-13	1.64779301314866e-12	1.17994503057162e-12	0	9.95870053088765e-14	9.65894031423886e-15	5.77315972805081e-15	8.88178419700125e-15	1.94289029309402e-14	1.18793863634892e-14	4.77395900588817e-15	0	4.32986979603811e-15	4.66293670342566e-15	8.21565038222616e-15	9.76996261670138e-15	2.53130849614536e-14	1.84297022087776e-14
32760	8.88178419700125e-15	1.21355680632217e-13	4.61852778244065e-14	6.28164187332914e-13	1.68864922045486e-12	1.18260956583072e-12	0	1.0680345496894e-13	8.43769498715119e-15	7.32747196252603e-15	7.88258347483861e-15	1.18793863634892e-14	1.15463194561016e-14	1.64313007644523e-14	0	5.55111512312578e-15	1.70974345792274e-14	9.32587340685131e-15	5.99520433297585e-15	5.21804821573824e-15	7.105427357601e-15
33390	1.75415237890775e-14	1.22251974391957e-13	5.11812814352197e-14	6.40598685208715e-13	1.72706293710689e-12	1.20481402632322e-12	0	1.0813572259849e-13	9.99200722162641e-15	1.4432899320127e-14	8.99280649946377e-15	5.21804821573824e-15	5.99520433297585e-15	5.99520433297585e-15	0	8.88178419700125e-15	8.88178419700125e-15	1.17683640610267e-14	6.43929354282591e-15	1.68753899743024e-14	1.04360964314765e-14
34020	8.52402671836709e-15	1.22230681107928e-13	4.74065231514942e-14	6.53255227689442e-13	1.74527059471075e-12	1.20459198171829e-12	0	1.11244347067441e-13	9.32587340685131e-15	9.10382880192628e-15	7.7715611723761e-15	8.21565038222616e-15	1.66533453693773e-14	4.44089209850063e-15	0	6.99440505513849e-15	7.7715611723761e-15	6.66133814775094e-15	2.17603712826531e-14	1.08801856413265e-14	7.88258347483861e-15
34650	8.50385420551871e-15	1.23422832788233e-13	5.09592368302947e-14	6.68354260824344e-13	1.76858527822787e-12	1.22968302207482e-12	0	1.19126930542279e-13	8.88178419700125e-15	1.22124532708767e-14	1.62092561595273e-14	1.48769885299771e-14	1.77635683940025e-14	4.21884749357559e-15	0	2.88657986402541e-15	2.88657986402541e-15	5.55111512312578e-15	9.43689570931383e-15	5.21804821573824e-15	7.99360577730113e-15
35280	8.55972403219264e-15	1.23427297127619e-13	4.54081217071689e-14	6.73239242132695e-13	1.78190795452338e-12	1.2436718321851e-12	0	1.21902488103842e-13	8.88178419700125e-15	6.88338275267597e-15	1.79856129989275e-14	1.31006316905768e-14	3.5527136788005e-15	4.44089209850063e-15	0	3.77475828372553e-15	4.21884749357559e-15	1.34336985979644e-14	1.01030295240889e-14	1.4210854715202e-14	2.75335310107039e-14
35910	8.63923597475669e-15	1.24124788222668e-13	5.93969318174459e-14	6.95665747230123e-13	1.82009962657048e-12	1.25299770559195e-12	0	1.26121335597418e-13	1.49880108324396e-14	1.0325074129014e-14	1.79856129989275e-14	1.28785870856518e-14	1.64313007644523e-14	8.43769498715119e-15	0	1.77635683940025e-15	1.53210777398272e-14	7.32747196252603e-15	9.10382880192628e-15	5.32907051820075e-15	1.3988810110277e-14
36540	8.62706559272547e-15	1.24549948552666e-13	4.84057238736568e-14	6.95776769532586e-13	1.84030568561866e-12	1.26787469412193e-12	0	1.25122134875255e-13	1.38777878078145e-14	5.44009282066327e-15	1.84297022087776e-14	1.93178806284777e-14	1.66533453693773e-14	3.66373598126302e-15	0	5.32907051820075e-15	2.44249065417534e-15	8.65973959207622e-15	8.65973959207622e-15	5.32907051820075e-15	1.33226762955019e-14
37170	8.63358145901507e-15	1.24559976982481e-13	4.88498130835069e-14	7.0921046813055e-13	1.81232806539811e-12	1.25943699913478e-12	0	1.33781874467331e-13	1.60982338570648e-14	1.31006316905768e-14	1.63202784619898e-14	2.04281036531029e-14	1.68753899743024e-14	6.55031584528842e-15	0	1.86517468137026e-14	2.88657986402541e-15	8.65973959207622e-15	9.99200722162641e-15	3.99680288865056e-15	1.01030295240889e-14
37800	8.62214070272377e-15	1.24568045237147e-13	4.88498130835069e-14	7.02660152285262e-13	1.800781745942e-12	1.27164945240565e-12	0	1.2490009027033e-13	1.28785870856518e-14	5.21804821573824e-15	2.08721928629529e-14	1.7874590696465e-14	1.62092561595273e-14	3.88578058618805e-15	0	8.88178419700125e-15	3.10862446895044e-15	1.60982338570648e-14	8.21565038222616e-15	8.88178419700125e-15	2.30926389122033e-14
38430	8.67202977423784e-15	1.24630579851657e-13	4.81836792687318e-14	7.0921046813055e-13	1.83675297193986e-12	1.27786670134356e-12	0	1.18793863634892e-13	1.63202784619898e-14	8.99280649946377e-15	2.70894418008538e-14	1.69864122767649e-14	1.73194791841524e-14	4.10782519111308e-15	0	4.55191440096314e-15	2.55351295663786e-15	1.70974345792274e-14	7.7715611723761e-15	7.105427357601e-15	7.7715611723761e-15
39060	8.6966446137307e-15	1.24679844876917e-13	4.9293902293357e-14	7.20978832191577e-13	1.85873538782744e-12	1.29163346684891e-12	0	1.20348175869367e-13	1.26565424807268e-14	6.21724893790088e-15	5.55111512312578e-15	1.89848137210902e-14	4.55191440096314e-15	4.32986979603811e-15	0	8.88178419700125e-15	3.5527136788005e-15	1.62092561595273e-14	8.65973959207622e-15	1.57651669496772e-14	7.99360577730113e-15
39690	8.73488732440046e-15	1.25479445990085e-13	5.06261699229071e-14	7.22311099821127e-13	1.82853732155763e-12	1.28408395028146e-12	0	1.25011112572793e-13	1.15463194561016e-14	8.99280649946377e-15	1.68753899743024e-14	1.11022302462516e-14	1.24344978758018e-14	1.35447209004269e-14	0	4.66293670342566e-15	2.44249065417534e-15	7.43849426498855e-15	9.10382880192628e-15	1.55431223447522e-14	1.26565424807268e-14
40320	8.7862227477801e-15	1.26237304445417e-13	4.9293902293357e-14	7.28306304154103e-13	1.80211401357155e-12	1.27520216608445e-12	0	1.29896093881143e-13	1.13242748511766e-14	7.54951656745106e-15	6.88338275267597e-15	9.54791801177635e-15	1.55431223447522e-14	5.99520433297585e-15	0	9.10382880192628e-15	6.21724893790088e-15	5.77315972805081e-15	1.13242748511766e-14	5.21804821573824e-15	1.04360964314765e-14
40950	8.86899344513085e-15	1.26638282003894e-13	4.9960036108132e-14	7.37188088351104e-13	1.78368431136278e-12	1.28075328120758e-12	0	1.32782673745169e-13	1.33226762955019e-14	7.66053886991358e-15	1.15463194561016e-14	8.43769498715119e-15	1.22124532708767e-14	4.32986979603811e-15	0	1.93178806284777e-14	2.55351295663786e-15	7.54951656745106e-15	1.79856129989275e-14	3.99680288865056e-15	9.54791801177635e-15
41580	8.85283535839646e-15	1.26286860921593e-13	5.04041253179821e-14	7.49622586226906e-13	1.76303416310475e-12	1.27875487976326e-12	0	1.32782673745169e-13	1.24344978758018e-14	6.88338275267597e-15	1.62092561595273e-14	8.43769498715119e-15	6.32827124036339e-15	4.55191440096314e-15	0	8.32667268468867e-15	3.10862446895044e-15	1.4432899320127e-14	1.90958360235527e-14	1.46549439250521e-14	1.55431223447522e-14
42210	8.86368709838392e-15	1.26257075510276e-13	4.88498130835069e-14	7.55506768257419e-13	1.80988557474393e-12	1.30895294603306e-12	0	1.33004718350094e-13	1.15463194561016e-14	8.32667268468867e-15	1.68753899743024e-14	1.52100554373646e-14	1.57651669496772e-14	7.7715611723761e-15	0	6.43929354282591e-15	1.99840144432528e-15	6.88338275267597e-15	8.88178419700125e-15	8.54871728961371e-15	1.08801856413265e-14
42840	8.82651904715811e-15	1.27700024542738e-13	5.06261699229071e-14	7.6172401719532e-13	1.81277215460796e-12	1.31872290864976e-12	0	1.33226762955019e-13	1.13242748511766e-14	6.77236045021345e-15	7.54951656745106e-15	1.53210777398272e-14	1.08801856413265e-14	5.32907051820075e-15	0	5.99520433297585e-15	6.21724893790088e-15	4.9960036108132e-15	1.77635683940025e-14	7.99360577730113e-15	1.15463194561016e-14
43470	8.79864818130413e-15	1.28686711440887e-13	5.04041253179821e-14	7.71271935207096e-13	1.88893345409724e-12	1.36313182963477e-12	0	1.38777878078145e-13	1.17683640610267e-14	7.32747196252603e-15	1.02140518265514e-14	1.56541446472147e-14	1.53210777398272e-14	1.04360964314765e-14	0	8.21565038222616e-15	1.48769885299771e-14	6.10622663543836e-15	1.84297022087776e-14	4.88498130835069e-15	9.32587340685131e-15
44100	8.82231979782949e-15	1.28758036657599e-13	5.01820807130571e-14	7.79598607891785e-13	1.95488070175998e-12	1.40376599233605e-12	0	1.3899992268307e-13	1.17683640610267e-14	7.7715611723761e-15	7.7715611723761e-15	1.60982338570648e-14	1.62092561595273e-14	9.88098491916389e-15	0	5.77315972805081e-15	2.44249065417534e-15	7.105427357601e-15	1.35447209004269e-14	4.21884749357559e-15	1.15463194561016e-14
44730	8.95283769423319e-15	1.28851787044483e-13	5.32907051820075e-14	7.85482789922298e-13	2.04769534661864e-12	1.44573242266688e-12	0	1.41442413337245e-13	1.04360964314765e-14	9.99200722162641e-15	4.66293670342566e-15	1.62092561595273e-14	1.66533453693773e-14	7.105427357601e-15	0	2.02060590481778e-14	1.99840144432528e-15	8.88178419700125e-15	1.84297022087776e-14	4.55191440096314e-15	1.04360964314765e-14
45360	9.04152061615874e-15	1.28481527008989e-13	5.17363929475323e-14	7.90034704323261e-13	2.1076473899484e-12	1.47859502419578e-12	0	1.4166445794217e-13	1.08801856413265e-14	7.21644966006352e-15	4.66293670342566e-15	1.28785870856518e-14	1.62092561595273e-14	4.9960036108132e-15	0	1.28785870856518e-14	1.33226762955019e-14	6.21724893790088e-15	7.105427357601e-15	7.7715611723761e-15	2.17603712826531e-14
45990	9.02064297297896e-15	1.28474059411016e-13	5.44009282066327e-14	7.98583421612875e-13	2.19002593837558e-12	1.51545442861334e-12	0	1.45661260830821e-13	1.13242748511766e-14	8.21565038222616e-15	7.99360577730113e-15	9.10382880192628e-15	1.06581410364015e-14	8.21565038222616e-15	0	1.68753899743024e-14	6.88338275267597e-15	1.55431223447522e-14	6.88338275267597e-15	9.43689570931383e-15	2.03170813506404e-14
46620	9.04155208023928e-15	1.28558281109818e-13	5.46229728115577e-14	8.04911692853238e-13	2.27506902206187e-12	1.55409018987029e-12	0	1.48103751484996e-13	1.19904086659517e-14	8.99280649946377e-15	1.37667655053519e-14	1.64313007644523e-14	1.08801856413265e-14	6.21724893790088e-15	0	6.21724893790088e-15	3.5527136788005e-15	1.77635683940025e-14	9.54791801177635e-15	4.66293670342566e-15	1.12132525487141e-14
47250	9.09603105620127e-15	1.28623459790524e-13	5.57331958361829e-14	8.11684053303452e-13	2.35034214313146e-12	1.59272595112725e-12	0	1.54321000422897e-13	1.11022302462516e-14	7.99360577730113e-15	1.56541446472147e-14	1.49880108324396e-14	5.77315972805081e-15	1.31006316905768e-14	0	6.66133814775094e-15	1.19904086659517e-14	1.13242748511766e-14	8.43769498715119e-15	1.4210854715202e-14	1.06581410364015e-14
47880	9.13616562321419e-15	1.28620919912953e-13	5.81756864903582e-14	8.21120949012766e-13	2.42850184406507e-12	1.62980740014973e-12	0	1.59872115546023e-13	7.88258347483861e-15	8.88178419700125e-15	9.99200722162641e-15	1.28785870856518e-14	1.19904086659517e-14	1.26565424807268e-14	0	1.19904086659517e-14	2.88657986402541e-15	1.59872115546023e-14	8.21565038222616e-15	1.4432899320127e-14	1.35447209004269e-14
48510	9.09506049162152e-15	1.28657189083413e-13	5.86197757002083e-14	8.33999536098418e-13	2.51754173064e-12	1.66600067075251e-12	0	1.65645275274073e-13	1.06581410364015e-14	7.88258347483861e-15	8.88178419700125e-15	1.54321000422897e-14	6.43929354282591e-15	1.52100554373646e-14	0	4.88498130835069e-15	3.21964677141295e-15	5.99520433297585e-15	7.7715611723761e-15	1.36557432028894e-14	9.10382880192628e-15
49140	9.14448514196118e-15	1.2866750753031e-13	5.81756864903582e-14	8.41993141875719e-13	2.58038035383379e-12	1.69819713846664e-12	0	1.76747505520325e-13	1.24344978758018e-14	7.66053886991358e-15	1.53210777398272e-14	1.59872115546023e-14	6.99440505513849e-15	8.21565038222616e-15	0	8.65973959207622e-15	3.33066907387547e-15	1.68753899743024e-14	1.66533453693773e-14	8.65973959207622e-15	9.32587340685131e-15
49770	9.15465179484166e-15	1.28692748859222e-13	5.86197757002083e-14	8.47988346208695e-13	2.64499533386697e-12	1.72284408961332e-12	0	1.75859327100625e-13	9.76996261670138e-15	7.43849426498855e-15	1.38777878078145e-14	2.1538326677728e-14	6.43929354282591e-15	8.10462807976364e-15	0	5.32907051820075e-15	4.21884749357559e-15	1.02140518265514e-14	1.19904086659517e-14	5.10702591327572e-15	5.99520433297585e-15
50400	9.14366123247178e-15	1.28725849592796e-13	5.75095526755831e-14	8.71303029725823e-13	2.66187072384128e-12	1.73927539037777e-12	0	1.88293824976427e-13	1.12132525487141e-14	7.54951656745106e-15	1.85407245112401e-14	2.07611705604904e-14	6.32827124036339e-15	5.10702591327572e-15	0	5.55111512312578e-15	3.99680288865056e-15	1.04360964314765e-14	6.77236045021345e-15	5.77315972805081e-15	8.99280649946377e-15
51030	9.13922289596535e-15	1.2875836609536e-13	5.6399329650958e-14	8.77520278663724e-13	2.65276689503935e-12	1.7377210781433e-12	0	1.94733118519252e-13	1.32116539930394e-14	8.54871728961371e-15	1.15463194561016e-14	2.18713935851156e-14	9.10382880192628e-15	5.99520433297585e-15	0	5.99520433297585e-15	2.99760216648792e-15	1.17683640610267e-14	5.21804821573824e-15	9.76996261670138e-15	1.11022302462516e-14
51660	1.54321000422897e-14	1.28729956252122e-13	6.7612582199672e-14	8.79962769317899e-13	2.62012633811537e-12	1.72817316013152e-12	0	1.96065386148803e-13	1.04360964314765e-14	7.21644966006352e-15	1.64313007644523e-14	8.77076189453874e-15	1.4432899320127e-14	9.54791801177635e-15	0	8.88178419700125e-15	3.10862446895044e-15	8.21565038222616e-15	1.19904086659517e-14	1.16573417585641e-14	5.10702591327572e-15
52290	1.56541446472147e-14	1.2873301169447e-13	7.00550728538474e-14	8.85957973650875e-13	2.58770782579631e-12	1.72284408961332e-12	0	2.03170813506404e-13	1.02140518265514e-14	6.99440505513849e-15	8.65973959207622e-15	1.13242748511766e-14	9.32587340685131e-15	1.33226762955019e-14	0	5.32907051820075e-15	3.44169137633799e-15	6.66133814775094e-15	9.54791801177635e-15	1.18793863634892e-14	8.54871728961371e-15
52920	9.14490623244666e-15	1.28662672582654e-13	6.53921361504217e-14	8.99058605341452e-13	2.62212473955969e-12	1.74016356879747e-12	0	2.04725125740879e-13	9.32587340685131e-15	1.08801856413265e-14	1.73194791841524e-14	9.76996261670138e-15	1.4210854715202e-14	1.0547118733939e-14	0	5.77315972805081e-15	3.5527136788005e-15	1.38777878078145e-14	5.10702591327572e-15	9.10382880192628e-15	9.99200722162641e-15
53550	1.33226762955019e-14	1.28615476559883e-13	6.38378239159465e-14	9.08162434143378e-13	2.59681165459824e-12	1.74016356879747e-12	0	2.01394456667003e-13	1.4432899320127e-14	6.99440505513849e-15	1.68753899743024e-14	1.28785870856518e-14	1.4210854715202e-14	7.7715611723761e-15	0	7.54951656745106e-15	3.99680288865056e-15	8.88178419700125e-15	1.4432899320127e-14	5.55111512312578e-15	5.55111512312578e-15
54180	9.12703599186328e-15	1.28643282623346e-13	6.55031584528842e-14	9.1970875359948e-13	2.59969823446227e-12	1.73749903353837e-12	0	2.03392858111329e-13	1.3988810110277e-14	7.32747196252603e-15	1.59872115546023e-14	1.86517468137026e-14	1.50990331349021e-14	6.43929354282591e-15	0	1.3988810110277e-14	2.99760216648792e-15	9.2148511043888e-15	1.23234755733392e-14	1.82076576038526e-14	1.17683640610267e-14
54810	9.13491324502386e-15	1.28670882137906e-13	6.3504757008559e-14	9.13380482359116e-13	2.57682764015499e-12	1.72484249105764e-12	0	2.00728322852228e-13	1.08801856413265e-14	9.65894031423886e-15	9.32587340685131e-15	9.10382880192628e-15	7.43849426498855e-15	1.28785870856518e-14	0	1.57651669496772e-14	3.99680288865056e-15	8.88178419700125e-15	1.0325074129014e-14	1.46549439250521e-14	7.32747196252603e-15
55440	9.1405823688541e-15	1.28575148919889e-13	6.50590692430342e-14	9.21596132741342e-13	2.55662158110681e-12	1.71551661765079e-12	0	2.06723527185204e-13	1.08801856413265e-14	9.99200722162641e-15	1.28785870856518e-14	1.79856129989275e-14	7.7715611723761e-15	1.765254609154e-14	0	7.32747196252603e-15	1.19904086659517e-14	1.34336985979644e-14	1.15463194561016e-14	4.88498130835069e-15	8.21565038222616e-15
56070	1.75415237890775e-14	1.28600516814338e-13	7.11652958784725e-14	9.38360500413182e-13	2.54263277099653e-12	1.71351821620647e-12	0	2.09166017839379e-13	1.18793863634892e-14	8.77076189453874e-15	1.7874590696465e-14	1.32116539930394e-14	7.7715611723761e-15	1.0325074129014e-14	0	1.29896093881143e-14	6.66133814775094e-15	8.21565038222616e-15	1.98729921407903e-14	5.10702591327572e-15	1.02140518265514e-14
56700	9.15421009699697e-15	1.28630594635706e-13	6.22835116814713e-14	9.45021838560933e-13	2.54418708323101e-12	1.72506453566257e-12	0	2.02948768901479e-13	1.26565424807268e-14	7.66053886991358e-15	3.10862446895044e-15	2.42028619368284e-14	1.02140518265514e-14	1.15463194561016e-14	0	1.32116539930394e-14	2.44249065417534e-15	1.0991207943789e-14	9.54791801177635e-15	4.88498130835069e-15	1.02140518265514e-14
57330	9.17790585187231e-15	1.2858917874018e-13	6.48370246381091e-14	9.52793399733309e-13	2.57838195238946e-12	1.738609256563e-12	0	2.10276240864005e-13	1.28785870856518e-14	1.59872115546023e-14	2.05391259555654e-14	1.3988810110277e-14	4.9960036108132e-15	5.21804821573824e-15	0	1.31006316905768e-14	3.5527136788005e-15	9.76996261670138e-15	1.0547118733939e-14	4.32986979603811e-15	1.31006316905768e-14
57960	9.20331038190647e-15	1.2863245599043e-13	7.49400541621981e-14	9.6078700551061e-13	2.59081645026527e-12	1.76747505520325e-12	0	2.12496686913255e-13	1.04360964314765e-14	6.55031584528842e-15	1.36557432028894e-14	1.53210777398272e-14	4.88498130835069e-15	5.44009282066327e-15	0	9.99200722162641e-15	3.77475828372553e-15	8.21565038222616e-15	1.01030295240889e-14	5.77315972805081e-15	7.7715611723761e-15
58590	1.24344978758018e-14	1.28644973008329e-13	7.4273920347423e-14	9.67115276750974e-13	2.6416646647931e-12	1.7901236049056e-12	0	2.13384865332955e-13	5.99520433297585e-15	6.43929354282591e-15	1.14352971536391e-14	2.65343302885412e-14	3.66373598126302e-15	8.88178419700125e-15	0	1.4432899320127e-14	7.32747196252603e-15	5.55111512312578e-15	8.65973959207622e-15	6.10622663543836e-15	1.02140518265514e-14
59220	9.24724242422442e-15	1.28605168711919e-13	6.68354260824344e-14	9.7666319476275e-13	2.70317102035733e-12	1.82054371578033e-12	0	2.1183055309848e-13	9.76996261670138e-15	7.21644966006352e-15	1.17683640610267e-14	2.53130849614536e-14	1.43218770176645e-14	5.10702591327572e-15	0	5.99520433297585e-15	5.99520433297585e-15	7.54951656745106e-15	7.32747196252603e-15	9.10382880192628e-15	9.99200722162641e-15
59850	9.25845218859465e-15	1.28613266120975e-13	7.03881397612349e-14	9.86766224286839e-13	2.74624767371279e-12	1.85207404967969e-12	0	2.23598917159507e-13	8.65973959207622e-15	7.66053886991358e-15	1.73194791841524e-14	1.3988810110277e-14	1.21014309684142e-14	6.10622663543836e-15	0	9.54791801177635e-15	3.77475828372553e-15	1.28785870856518e-14	7.88258347483861e-15	8.88178419700125e-15	1.22124532708767e-14
60480	9.32587340685131e-15	1.28479680101379e-13	6.79456491070596e-14	9.86100090472064e-13	2.78732592562392e-12	1.87472259938204e-12	0	2.21822560320106e-13	1.65423230669148e-14	7.21644966006352e-15	2.22044604925031e-14	2.25375273998907e-14	1.0991207943789e-14	8.65973959207622e-15	0	3.88578058618805e-15	5.77315972805081e-15	6.43929354282591e-15	7.43849426498855e-15	6.43929354282591e-15	9.43689570931383e-15
61110	9.27918696414378e-15	1.2845742172437e-13	6.99440505513849e-14	9.97868454533091e-13	2.80531153862285e-12	1.90047977355334e-12	0	2.20490292690556e-13	2.44249065417534e-14	6.88338275267597e-15	7.105427357601e-15	1.52100554373646e-14	7.105427357601e-15	1.13242748511766e-14	0	4.44089209850063e-15	1.11022302462516e-14	5.99520433297585e-15	6.77236045021345e-15	9.10382880192628e-15	6.88338275267597e-15
61740	9.30295676248782e-15	1.28439364302897e-13	7.13873404833976e-14	1.00308650274883e-12	2.82818213293012e-12	1.91979765418182e-12	0	2.36477504245158e-13	2.55351295663786e-14	6.21724893790088e-15	2.46469511466785e-14	2.26485497023532e-14	6.43929354282591e-15	5.44009282066327e-15	0	4.88498130835069e-15	3.33066907387547e-15	1.17683640610267e-14	1.17683640610267e-14	4.44089209850063e-15	7.7715611723761e-15
62370	9.34016027068611e-15	1.28231731201497e-13	7.4718009557273e-14	9.99866855977416e-13	2.85349521789158e-12	1.94466664993342e-12	0	2.35589325825458e-13	1.15463194561016e-14	8.21565038222616e-15	1.77635683940025e-14	1.56541446472147e-14	1.70974345792274e-14	1.27675647831893e-14	0	4.10782519111308e-15	1.08801856413265e-14	5.99520433297585e-15	1.26565424807268e-14	4.21884749357559e-15	2.06501482580279e-14
63000	1.01030295240889e-14	1.28270127523008e-13	6.86117829218347e-14	1.02418074021671e-12	2.90878432451791e-12	1.96154203990773e-12	0	2.40696351738734e-13	2.42028619368284e-14	7.43849426498855e-15	4.66293670342566e-15	1.25455201782643e-14	1.46549439250521e-14	1.73194791841524e-14	0	5.55111512312578e-15	4.55191440096314e-15	1.02140518265514e-14	9.76996261670138e-15	4.66293670342566e-15	1.18793863634892e-14


==> data/blobs_errvsCPU_N500r4.txt <==
dt	cpuWref	cpuW	cpuYMK	cpuYMKN	cpuYT	errWrefW	errWrefYMK	errWrefYMKN	errWrefYT  label
0.5	211992.892221991	50829.0050210006	16486.7468569999	8537.872386	8573.86815099998	0.0129403283629528	0.000500031190199303	0.00385384895547106	0.00385418819166874 $\dt=0.5$
1	211992.892221991	27334.9652779998	8072.10884599995	4331.46224400001	4278.43592999998	0.0555753580749054	0.00224910540259937	0.0129147364584536	0.0129175088468066 $\dt=1$
5	211992.892221991	7807.515457	0	879.140871	0	1.41175328771475	0	0.528963544117274	0 $\dt=5$
10	211992.892221991	5127.38332799998	828.064528999996	431.140408	430.048657999999	3.95303611784885	0.246580491050828	2.92949289856854	2.93123263542299 $\dt=10$


==> data/blobs_hrom_errHamvstime_N500r4.txt <==
time	consHWref	errHWdt05	errHWdt1	errHWdt5	errHWdt10	errHYMKNdt05	errHYMKNdt1	errHYMKNdt5	errHYMKNdt10	errHZMKNdt1m4	errHZMKNdt1m50	errHZMKNdt1m75	errHZMKNdt1m100	errHZMKNdt1m250
0	7.5965238230994e-20	0	0	0	0	7.77156145354544e-16	7.77156145354544e-16	7.77156145354544e-16	7.77156145354544e-16	0.0278114475839404	1.85446061602701e-06	1.04219288754592e-09	6.02434768740621e-14	7.77156145354544e-16
630	7.01615709974845e-11	1.68458547111783e-09	6.94985569094086e-09	1.73019387053608e-07	6.5680884837882e-07	4.34034114205062e-10	3.06190645060767e-09	3.83132938930331e-07	3.06569942722101e-06	0.0278114459883732	1.85139883369934e-06	2.01971485369601e-09	3.06184674836452e-09	3.06190663101891e-09
1260	1.57397803124404e-10	3.77824747876954e-09	1.55819019909131e-08	3.85965345781059e-07	1.44868354239047e-06	9.28598475891107e-10	6.3877914902033e-09	7.84781632554021e-07	6.24498733234335e-06	0.0278114447037123	1.84807340929127e-06	5.34559840836835e-09	6.38773188510466e-09	6.38779244777066e-09
1890	2.52849088888674e-10	6.06826781879288e-09	2.50212525143567e-08	6.19809009116956e-07	2.33480428997457e-06	1.42834781502454e-09	9.64110488665959e-09	1.1706085670804e-06	9.29249578440761e-06	0.0278114434878022	1.84482112682016e-06	8.59891069460161e-09	9.64104493461626e-09	9.64110420664799e-09
2520	3.20941398457286e-10	7.70202453204138e-09	3.17556884121828e-08	7.86419817863648e-07	2.96525593240782e-06	1.85675677610853e-09	1.26938764083429e-08	1.55289145041537e-06	1.23339270477613e-05	0.0278114422753949	1.84176806702907e-06	1.16516837012082e-08	1.26938169420221e-08	1.26938771716212e-08
3150	4.05911818046611e-10	9.7409702665141e-09	4.0159624598024e-08	9.92162403179453e-07	3.71259271242375e-06	2.33861686960157e-09	1.59285698658751e-08	1.94285110136083e-06	1.54215628531684e-05	0.0278114406841815	1.83853458693428e-06	1.48863761317841e-08	1.59285101219986e-08	1.59285719614211e-08
3780	4.86417905953829e-10	1.16724942766933e-08	4.81229540938433e-08	1.19123121251896e-06	4.48545077554041e-06	2.78993916857928e-09	1.89457805832571e-08	2.30574022717922e-06	1.82940561083561e-05	0.0278114386746466	1.83551808005666e-06	1.79035864189547e-08	1.89457196736464e-08	1.8945780264068e-08
4410	5.4098717172657e-10	1.29818194943843e-08	5.35199142920328e-08	1.3245765649178e-06	4.99336763064295e-06	3.17392793991456e-09	2.1759230153795e-08	2.66199661778932e-06	2.11333629614591e-05	0.0278114366640143	1.83270426808158e-06	2.07170385430056e-08	2.17591718393306e-08	2.17592303342062e-08
5040	6.11253908600062e-10	1.46678265228184e-08	6.04680301802274e-08	1.49389960207857e-06	5.59577264933053e-06	3.60165412771618e-09	2.46802246833822e-08	3.01626214362083e-06	2.39405735850545e-05	0.02781143471374	1.82978450212479e-06	2.36380306717354e-08	2.46801657582951e-08	2.46802257519718e-08
5670	6.71188368772668e-10	1.61058863468178e-08	6.63992184429807e-08	1.64426432230913e-06	6.20158944747429e-06	3.98898816755811e-09	2.73582190235544e-08	3.34233864587863e-06	2.65268351934689e-05	0.0278114323705106	1.82710654679508e-06	2.63160229718729e-08	2.73581575449544e-08	2.73582170112752e-08
6300	7.13297088061893e-10	1.71161594758606e-08	7.05622189289823e-08	1.74588539327003e-06	6.58207130883881e-06	4.32539266903564e-09	2.98812131566129e-08	3.66427335041219e-06	2.9096617230856e-05	0.0278114296052369	1.82458358927162e-06	2.88390168273756e-08	2.98811538845811e-08	2.98812130733461e-08
6930	7.73178368551619e-10	1.85529658580652e-08	7.6483057040444e-08	1.889826496973e-06	7.08267855802081e-06	4.71434644100377e-09	3.25268453282845e-08	3.98176370962344e-06	3.16110054963126e-05	0.0278114266442128	1.82193868661362e-06	3.14846502619259e-08	3.25267866529977e-08	3.2526846216463e-08
7560	8.20885012742245e-10	1.96977480160232e-08	8.12064155641945e-08	2.01114753048404e-06	7.59005377684585e-06	5.05028446839972e-09	3.49055620102456e-08	4.27483945909801e-06	3.39431049571487e-05	0.027811424060714	1.81956015185558e-06	3.3863369761078e-08	3.49055037512924e-08	3.49055646886587e-08
8190	8.59649115780847e-10	2.0627698438247e-08	8.50361071003114e-08	2.10245278109422e-06	7.91365770066998e-06	5.36284172625301e-09	3.72477337445831e-08	4.57345045737356e-06	3.63312041174041e-05	0.0278114218472145	1.81721813369284e-06	3.62055376790238e-08	3.72476756937967e-08	3.72477349519507e-08
8820	9.19794199139012e-10	2.20708588211105e-08	9.09834100143447e-08	2.24717128349816e-06	8.40935828433365e-06	5.73711003704069e-09	3.97429466836297e-08	4.86920062889307e-06	3.86754931809286e-05	0.0278114190984771	1.81472280151584e-06	3.87007518670712e-08	3.97428875642536e-08	3.97429460591292e-08
9450	9.66758118003952e-10	2.31978838083347e-08	9.56337393581697e-08	2.36677118074791e-06	8.91618705715913e-06	6.05458565228201e-09	4.20055017297249e-08	5.15080247419364e-06	4.09272231523122e-05	0.0278114146507787	1.81246120804779e-06	4.0963306621733e-08	4.20054425132044e-08	4.200550257627e-08
10080	1.01515443273748e-09	2.43588129111849e-08	1.00412496303881e-07	2.47868444375188e-06	9.28879161644913e-06	6.38929541219024e-09	4.4396723269946e-08	5.44847857639197e-06	4.33089287978916e-05	0.0278114076007422	1.81006903911263e-06	4.33545276345981e-08	4.43966659546824e-08	4.43967248936472e-08
10710	1.08571121537615e-09	2.60518501632445e-08	1.07391459447381e-07	2.65021531888066e-06	9.88618584821244e-06	6.78064863979255e-09	4.69260393737292e-08	5.74445639719978e-06	4.56607009012983e-05	0.0278113989151774	1.8075403032114e-06	4.588384042159e-08	4.69259778534958e-08	4.69260393737292e-08
11340	1.13843548477099e-09	2.73170773362752e-08	1.12611552027797e-07	2.78407728493413e-06	1.04595886211145e-05	7.1110598937052e-09	4.92679228247805e-08	6.03718705345646e-06	4.80125323242264e-05	0.0278113905152668	1.80519934137036e-06	4.82257254269536e-08	4.9267864718483e-08	4.92679234215254e-08
11970	1.20222053145991e-09	2.88471055098771e-08	1.18908721397082e-07	2.93069924926781e-06	1.0932084411247e-05	7.49153333812203e-09	5.18682872346909e-08	6.35430721311614e-06	5.0551776751423e-05	0.0278113827152958	1.80259683166262e-06	5.08260914328096e-08	5.18682300859608e-08	5.18682852640451e-08
12600	1.28337222793373e-09	3.0794478397822e-08	1.26939450229013e-07	3.13100189587578e-06	1.16525311300575e-05	7.91351993656431e-09	5.45660357176292e-08	6.66997249922086e-06	5.30688966041137e-05	0.0278113757724065	1.79990136701946e-06	5.35238293686291e-08	5.45659749329186e-08	5.45660370776524e-08
13230	1.34432427689735e-09	3.22571526573112e-08	1.32972135746812e-07	3.28408655808632e-06	1.23065909934938e-05	8.27922108648238e-09	5.71426527623542e-08	6.99219755954938e-06	5.56642877870411e-05	0.027811369944805	1.79732423631618e-06	5.6100454004504e-08	5.71425921580548e-08	5.71426506390527e-08
13860	1.42464973151846e-09	3.41839248713116e-08	1.40902625136996e-07	3.46899444661486e-06	1.28948560834674e-05	8.72284371122856e-09	6.00625780916575e-08	7.34022245733879e-06	5.84474678526903e-05	0.0278113651523203	1.79440297692901e-06	5.90203820538537e-08	6.00625177371583e-08	6.00625768981677e-08
14490	1.51259298142303e-09	3.62945423715288e-08	1.49611568162067e-07	3.69046616935376e-06	1.37254466427289e-05	9.17138964773301e-09	6.29516295480581e-08	7.68163106494579e-06	6.11770732026756e-05	0.0278113611614172	1.79151991258619e-06	6.19094249754149e-08	6.29515710393047e-08	6.2951628576613e-08
15120	1.57889527840904e-09	3.78855029431469e-08	1.56171202275734e-07	3.85545387976416e-06	1.44364831439342e-05	9.57258193545751e-09	6.5774152138709e-08	8.03381980983564e-06	6.40119989994831e-05	0.0278113576941184	1.7886951945989e-06	6.47319575580729e-08	6.57740950871233e-08	6.57741512921639e-08
15750	1.66695039716114e-09	3.99976877590857e-08	1.64866401031194e-07	4.05930870217563e-06	1.50869051371294e-05	1.00470529673657e-08	6.88863086434344e-08	8.40463146968562e-06	6.69736276717597e-05	0.0278113544011141	1.78558511758353e-06	6.78441129664531e-08	6.88862514669486e-08	6.88863101561132e-08
16380	1.75220070397497e-09	4.20440376680542e-08	1.73315484200409e-07	4.27852818478403e-06	1.59400101234775e-05	1.05013601425785e-08	7.1876906149182e-08	8.76253799513005e-06	6.98340138843151e-05	0.0278113511956148	1.78260296217203e-06	7.08346980099472e-08	7.18768467800057e-08	7.1876906149182e-08
17010	1.81705218926798e-09	4.36001261205909e-08	1.79729280430641e-07	4.43878777939277e-06	1.66472644692606e-05	1.09129942998942e-08	7.4800426838606e-08	9.12794629194524e-06	7.27663465880796e-05	0.0278113480251004	1.77967445540161e-06	7.37582197402054e-08	7.48003674833075e-08	7.48004274214731e-08
17640	1.90151856760412e-09	4.56262619491499e-08	1.88072404039286e-07	4.6356240525347e-06	1.72757741674356e-05	1.13850936594995e-08	7.79194489625157e-08	9.49974732329661e-06	7.57256619424718e-05	0.0278113449510072	1.77656209464361e-06	7.68772251691363e-08	7.79193894129282e-08	7.79194465061472e-08
18270	1.97381866406943e-09	4.73622549373998e-08	1.95246965498108e-07	4.82747624795665e-06	1.80595570750258e-05	1.18101728258102e-08	8.08056240669819e-08	9.84979950639786e-06	7.85177642557144e-05	0.0278113420518313	1.77368198485406e-06	7.97633969013001e-08	8.08055657663953e-08	8.08056230400256e-08
18900	2.02697920947958e-09	4.86376481173556e-08	2.00501685310162e-07	4.95815121757948e-06	1.86751847351396e-05	1.21933140528885e-08	8.36027713446708e-08	1.0202503619855e-05	8.13396236251096e-05	0.0278113390172535	1.77087915331775e-06	8.25605324106249e-08	8.36027082007362e-08	8.3602771067115e-08
19530	2.09653212845939e-09	5.03061358403389e-08	2.07373277411049e-07	5.12026404626831e-06	1.91781682732511e-05	1.262162886706e-08	8.65023370710816e-08	1.05510769148331e-05	8.41070918340819e-05	0.0278113355023155	1.76798546185075e-06	8.54600853139598e-08	8.65022721230346e-08	8.65023374319041e-08
20160	2.15043477469479e-09	5.16008242662513e-08	2.12729897405839e-07	5.2686308193578e-06	1.98107831938521e-05	1.29962832162711e-08	8.91447063111617e-08	1.08759081581256e-05	8.66952792671905e-05	0.0278113315802223	1.76534566191655e-06	8.81024781601569e-08	8.91446449158284e-08	8.91447072964846e-08
20790	2.19128629130871e-09	5.25804899481619e-08	2.16760565774354e-07	5.36534364864449e-06	2.02901169266689e-05	1.33401532875776e-08	9.17149784451787e-08	1.12018102858547e-05	8.93000580662051e-05	0.0278113275523565	1.76276908507578e-06	9.06727630339832e-08	9.17149218099267e-08	9.17149776819004e-08
21420	2.24890747690942e-09	5.39627598161729e-08	2.22453971396308e-07	5.49875557671886e-06	2.06639472448561e-05	1.37290433188664e-08	9.43650715901079e-08	1.15189710234304e-05	9.18171946647089e-05	0.0278113232963992	1.76012503876055e-06	9.33228420929577e-08	9.43650100698745e-08	9.43650703966181e-08
22050	2.29020079289821e-09	5.49548299783043e-08	2.26562199612257e-07	5.61634599438587e-06	2.11830708774646e-05	1.40554061722753e-08	9.67379413796543e-08	1.18147993416334e-05	9.41836081795461e-05	0.02781131856031	1.75775249514065e-06	9.5695730534251e-08	9.67378753213843e-08	9.67379396032975e-08
22680	2.32622346385547e-09	5.58181044857387e-08	2.30105328138941e-07	5.69481952368556e-06	2.15663831443225e-05	1.43730095464312e-08	9.91216479728774e-08	1.21172123789953e-05	9.66091164182614e-05	0.027811313461726	1.75536156062084e-06	9.80794701149756e-08	9.91215948348279e-08	9.91216482920665e-08
23310	2.38185841883176e-09	5.71528984694147e-08	2.35605084109025e-07	5.82380155832174e-06	2.18764482865508e-05	1.47403868555607e-08	1.01595287738121e-07	1.24110974638325e-05	9.89523551195859e-05	0.0278113085401342	1.75289181897353e-06	1.0055307964052e-07	1.01595223150897e-07	1.01595286197687e-07
23940	2.42102447811643e-09	5.8093710161855e-08	2.39498065240928e-07	5.93448931560103e-06	2.23769443356975e-05	1.5043466777831e-08	1.03825429698112e-07	1.26927442102853e-05	0.000101225495805365	0.0278113040526774	1.75066051652517e-06	1.0278321527224e-07	1.03825357422593e-07	1.03825428865445e-07
24570	2.46580213192349e-09	5.91663669724518e-08	2.43895776519398e-07	6.0261955457247e-06	2.27500994146035e-05	1.53769058319764e-08	1.06211493988706e-07	1.29884914327749e-05	0.000103609424875986	0.0278112996439744	1.7482647227951e-06	1.05169332756394e-07	1.06211432537862e-07	1.06211493933195e-07
25200	2.52980590642604e-09	6.07024270710133e-08	2.50231485643404e-07	6.17970208215135e-06	2.31168555393652e-05	1.57501493097678e-08	1.08654929428798e-07	1.32762518368079e-05	0.000105924192789944	0.0278112949233375	1.74583165515885e-06	1.07612771874099e-07	1.08654878844261e-07	1.08654927083451e-07
25830	2.57428676986304e-09	6.17703374700129e-08	2.54643794994625e-07	6.3017895509665e-06	2.36972137769159e-05	1.60596787812661e-08	1.10911136858016e-07	1.3562293558117e-05	0.000108255174681202	0.0278112894613127	1.74357270860126e-06	1.09868935671553e-07	1.10911069231556e-07	1.10911137551906e-07
26460	2.63423201307678e-09	6.32067647526879e-08	2.6053569275597e-07	6.42409613729744e-06	2.41247580642368e-05	1.64290261117639e-08	1.13429543077692e-07	1.3868214893395e-05	0.000110735036455506	0.0278112831604195	1.74104536308783e-06	1.12387335590713e-07	1.13429463377557e-07	1.13429542397681e-07
27090	2.70704286764456e-09	6.49547028247488e-08	2.677545098001e-07	6.60707597238686e-06	2.46030189967328e-05	1.68206533007753e-08	1.15963205385428e-07	1.41671449919445e-05	0.000113159625143203	0.0278112765489645	1.73852780400996e-06	1.14921062985274e-07	1.15963159269539e-07	1.15963204219693e-07
27720	2.75989876785676e-09	6.62231091075327e-08	2.72985010832394e-07	6.74492888669276e-06	2.52839930748733e-05	1.7158669818329e-08	1.18391093553716e-07	1.44742471442638e-05	0.000115674107538377	0.027811269735257	1.73609180574574e-06	1.17348890049662e-07	1.1839102928568e-07	1.1839109327616e-07
28350	2.8356768738691e-09	6.80393377611166e-08	2.80443787345486e-07	6.90392135219153e-06	2.57871457969988e-05	1.75808155256085e-08	1.21151438478573e-07	1.48016450923771e-05	0.00011833019117416	0.0278112630464628	1.73332935823889e-06	1.20109160700599e-07	1.2115133987689e-07	1.21151439727574e-07
28980	2.9128315037763e-09	6.98924259578959e-08	2.88106959872581e-07	7.10775463345914e-06	2.63900844692938e-05	1.79883760248467e-08	1.23812556110381e-07	1.51192397263994e-05	0.00012091629237794	0.0278112568150685	1.73069068144793e-06	1.22770314844867e-07	1.23812482669128e-07	1.2381255511118e-07
29610	2.97080672562178e-09	7.12830050403346e-08	2.93833669229304e-07	7.25344176136233e-06	2.71488988538432e-05	1.83590859459404e-08	1.26452942977862e-07	1.5450926989527e-05	0.000123625228295232	0.0278112512136494	1.72803874558258e-06	1.25410690943184e-07	1.26452875073846e-07	1.26452944171351e-07
30240	3.05260132449359e-09	7.32442693440749e-08	3.0189827546212e-07	7.43084271043193e-06	2.76931874138853e-05	1.88072146467544e-08	1.29371857907068e-07	1.57964293395624e-05	0.000126420176633446	0.027811246267181	1.72512638338396e-06	1.2832949496111e-07	1.29371762691566e-07	1.29371857685023e-07
30870	3.12416469083754e-09	7.4963710516851e-08	3.09018138661132e-07	7.62953832457447e-06	2.8349294426494e-05	1.92167024792855e-08	1.32125052329513e-07	1.61297548590122e-05	0.000129124571218081	0.0278112418764866	1.72239720244716e-06	1.31082763518697e-07	1.32124986562676e-07	1.32125052107468e-07
31500	3.17991299958464e-09	7.63004468079531e-08	3.14516769586715e-07	7.76506556891821e-06	2.91023284062913e-05	1.96031879895475e-08	1.34896822559516e-07	1.6476581133143e-05	0.000131934058824265	0.027811237921303	1.71960582644182e-06	1.3385473876526e-07	1.34896821005204e-07	1.34896824294239e-07
32130	3.2561659618624e-09	7.8129593267251e-08	3.22048248721507e-07	7.93601266028954e-06	2.96166937890086e-05	2.00527025401298e-08	1.37859353210867e-07	1.68270254728431e-05	0.000134748092023101	0.0278112343683311	1.71666202807008e-06	1.36817185539262e-07	1.37859358664838e-07	1.37859351795333e-07
32760	3.31218380500431e-09	7.94762966133122e-08	3.27636753505445e-07	8.10362870988512e-06	3.02383582220928e-05	2.04382375884604e-08	1.40568192114054e-07	1.71600782035569e-05	0.000137431631848525	0.0278112312259804	1.71397038957466e-06	1.39525957384978e-07	1.40568182108169e-07	1.40568189782586e-07
33390	3.35537175821798e-09	8.05114288709996e-08	3.31887948193388e-07	8.20481946293972e-06	3.08941417364039e-05	2.0807122275146e-08	1.43297518448438e-07	1.75035272602653e-05	0.000140189979053712	0.0278112283406561	1.71121719962086e-06	1.42255442481254e-07	1.43297532256836e-07	1.43297517588015e-07
34020	3.41464241604417e-09	8.1933766840625e-08	3.37752271997727e-07	8.34091072408893e-06	3.12826452577297e-05	2.12218006501175e-08	1.46124707389728e-07	1.78410437331467e-05	0.00014288231034576	0.027811225580626	1.70840830365782e-06	1.45082583932754e-07	1.46124732147701e-07	1.4612470668196e-07
34650	3.44980935484962e-09	8.27800246544497e-08	3.41275257914608e-07	8.45838690385903e-06	3.1767050298559e-05	2.15648817691871e-08	1.48678055672535e-07	1.8160662002456e-05	0.000145443687381633	0.0278112228999899	1.70586568597197e-06	1.47635810340829e-07	1.48678034606053e-07	1.48678057004803e-07
35280	3.47935025235557e-09	8.34872612431869e-08	3.44167644855675e-07	8.51916578156753e-06	3.22518693991886e-05	2.19063662765251e-08	1.51275723336841e-07	1.84881614784943e-05	0.000148061434022725	0.0278112201998935	1.70323714764054e-06	1.50233610135553e-07	1.5127569373552e-07	1.51275724391553e-07
35910	3.52309614815027e-09	8.45374474173211e-08	3.48504289371387e-07	8.62140945047385e-06	3.2481784934299e-05	2.22842554825631e-08	1.53916347250815e-07	1.88040818163704e-05	0.000150578543126875	0.0278112174520177	1.70062200151311e-06	1.52874230635591e-07	1.53916327072512e-07	1.53916347445104e-07
36540	3.54242930822313e-09	8.500330404837e-08	3.50451868580404e-07	8.69720586513245e-06	3.28294578920696e-05	2.25856585933659e-08	1.56275864804378e-07	1.91044133040774e-05	0.00015299115336033	0.0278112147026207	1.6982645213437e-06	1.55233715368186e-07	1.56275838769648e-07	1.56275861445954e-07
37170	3.56508288168467e-09	8.55445006497924e-08	3.52650882357031e-07	8.73183561345137e-06	3.31657245717792e-05	2.29053447042826e-08	1.58735144750732e-07	1.94143993598184e-05	0.000155478352691946	0.0278112118822053	1.69577750380734e-06	1.57692977592605e-07	1.58735074348715e-07	1.58735144334399e-07
37800	3.60098915963558e-09	8.64069935740952e-08	3.56218614855353e-07	8.81806709132626e-06	3.3277619501032e-05	2.32557697127378e-08	1.61212751620399e-07	1.97114680559884e-05	0.0001578617398212	0.0278112089159444	1.69333067698285e-06	1.6017066470364e-07	1.6121271240177e-07	1.61212750343642e-07
38430	3.61528028347546e-09	8.67509061808214e-08	3.57650276769372e-07	8.87402253504921e-06	3.35506697642651e-05	2.35348205368524e-08	1.6345469237844e-07	2.00008586471734e-05	0.000160209900069291	0.0278112057394289	1.69107903447152e-06	1.62412776810728e-07	1.63454759810611e-07	1.6345469143475e-07
39060	3.6439230105545e-09	8.74352011487334e-08	3.6043164722277e-07	8.91327724428237e-06	3.38131481374265e-05	2.38672844543597e-08	1.6590689842777e-07	2.0302985333398e-05	0.000162653868424817	0.0278112022387743	1.68859914265185e-06	1.64864860388581e-07	1.65906913748848e-07	1.65906897858781e-07
39690	3.68180493037773e-09	8.83456834632756e-08	3.64205687164443e-07	9.01113408574572e-06	3.39106410286449e-05	2.42087400542657e-08	1.68306440631594e-07	2.05915336552731e-05	0.000165000755817532	0.027811198309671	1.68623938481827e-06	1.67264199754658e-07	1.68306384967787e-07	1.6830644115895e-07
40320	3.70013474026987e-09	8.87855011039163e-08	3.66018659839207e-07	9.06909466794059e-06	3.42189121540215e-05	2.44923566983246e-08	1.7055530358856e-07	2.08818572458719e-05	0.000167383777750524	0.0278111940923909	1.68396480124122e-06	1.69513289349776e-07	1.70555352535517e-07	1.70555303005693e-07
40950	3.74079978104902e-09	8.97583856546147e-08	3.69990011697685e-07	9.13269716835974e-06	3.4493903446467e-05	2.4848170160352e-08	1.73067222761225e-07	2.11862207292468e-05	0.000169871149482761	0.0278111895466894	1.68144048941221e-06	1.72025088826522e-07	1.73067219180756e-07	1.73067223260825e-07
41580	3.78259810973613e-09	9.07634489372144e-08	3.74162652277965e-07	9.24951637287785e-06	3.4649132524045e-05	2.51922979144226e-08	1.75480998523825e-07	2.14787801522537e-05	0.000172278619928287	0.0278111847821399	1.67907317283333e-06	1.74438724964698e-07	1.7548096141462e-07	1.75481000508348e-07
42210	3.80979725544961e-09	9.14149085318172e-08	3.76833224680073e-07	9.31911242012251e-06	3.50381380158499e-05	2.55002953614136e-08	1.77847193805203e-07	2.17816018419775e-05	0.000174780568539271	0.0278111798985732	1.67666347018758e-06	1.76805368054533e-07	1.77847301760514e-07	1.77847192792124e-07
42840	3.86248054373706e-09	9.26768985026749e-08	3.82005978905031e-07	9.41416659723526e-06	3.53619920694381e-05	2.58917524642577e-08	1.805010551581e-07	2.20966939804695e-05	0.000177368761167696	0.0278111747723377	1.67402632449132e-06	1.79459201665733e-07	1.80501179211645e-07	1.8050105710099e-07
43470	3.90587213960902e-09	9.37208644163912e-08	3.8634756086009e-07	9.54576383047079e-06	3.56090153512678e-05	2.62411591345213e-08	1.82975065612934e-07	2.23999598557567e-05	0.000179879817850961	0.0278111695374732	1.67159504446679e-06	1.81932930540252e-07	1.82975126356011e-07	1.82975068291347e-07
44100	3.93843786750114e-09	9.45005511759911e-08	3.89538598766226e-07	9.62205627445811e-06	3.60850564700144e-05	2.65771626789535e-08	1.85498912202986e-07	2.27190632211827e-05	0.000182514119693514	0.0278111642740353	1.66902756826293e-06	1.84456930424348e-07	1.85498971974618e-07	1.8549890948294e-07
44730	3.99259944550145e-09	9.57992687816711e-08	3.94879344126076e-07	9.73028896353312e-06	3.64452990685715e-05	2.69808823893936e-08	1.88240377146931e-07	2.30449273213584e-05	0.00018519154240218	0.0278111589350444	1.66631794407124e-06	1.87198431811364e-07	1.88240476831081e-07	1.88240378104498e-07
45360	4.02898049645106e-09	9.66752492642664e-08	3.98532440715194e-07	9.85237454491361e-06	3.67382722311071e-05	2.73296981850857e-08	1.90788194964764e-07	2.33611888021679e-05	0.000187800556973955	0.0278111534935913	1.66380267094257e-06	1.89746092532639e-07	1.90788319878732e-07	1.90788196921532e-07
45990	4.05794185753816e-09	9.73682355576155e-08	4.0136339705954e-07	9.91660532226324e-06	3.72202981866881e-05	2.76822482159211e-08	1.93442150853151e-07	2.36938907273443e-05	0.000190525738594238	0.0278111478390196	1.66109824659144e-06	1.92400090526235e-07	1.93442202797711e-07	1.93442151186218e-07
46620	4.10221852320536e-09	9.84309831142394e-08	4.05748353221602e-07	1.00117353556139e-05	3.75493716218422e-05	2.80822342602072e-08	1.96227158938411e-07	2.40264952823532e-05	0.000193241497639149	0.0278111419824318	1.65836317662926e-06	1.95184987339392e-07	1.96227171914143e-07	1.96227157370221e-07
47250	4.12185892362249e-09	9.89055943673156e-08	4.07750429462506e-07	1.00998854739853e-05	3.78045522942683e-05	2.84157080365777e-08	1.98792960703909e-07	2.43489592581803e-05	0.000195876161882574	0.027811136239942	1.65580814717736e-06	1.97750930977514e-07	1.9879309820503e-07	1.98792959760219e-07
47880	4.1357502561512e-09	9.92369441898955e-08	4.09090012601365e-07	1.01259734995585e-05	3.82027093990683e-05	2.87570385282265e-08	2.01467106830666e-07	2.46858256630622e-05	0.000198607639956175	0.0278111307539079	1.65308682878451e-06	2.00425102472868e-07	2.01467175026115e-07	2.01467107843745e-07
48510	4.15965198397039e-09	9.98117391376452e-08	4.11475464687228e-07	1.0179448087122e-05	3.84094482891173e-05	2.91293145021632e-08	2.04197806982775e-07	2.50160010042688e-05	0.00020127855451231	0.0278111255451262	1.65040396236937e-06	2.03155744865624e-07	2.0419786291026e-07	2.04197806538686e-07
49140	4.15674346332384e-09	9.97449937922834e-08	4.11242150263891e-07	1.02137874212205e-05	3.85182341322565e-05	2.94318018151385e-08	2.0670698283598e-07	2.53368603381626e-05	0.000203872415362016	0.0278111205332709	1.64788576487163e-06	2.05665419888978e-07	2.06707321842581e-07	2.06706983724159e-07
49770	4.15349525606512e-09	9.96645725254153e-08	4.10877134413012e-07	1.01908363576431e-05	3.87388708611158e-05	2.97547515237806e-08	2.09342282592173e-07	2.5669159521291e-05	0.000206542937056173	0.0278111154813071	1.64519878895208e-06	2.08300825643715e-07	2.09342632784271e-07	2.0934228267544e-07
50400	4.15848046275702e-09	9.97860171714215e-08	4.11401380892573e-07	1.02018164922224e-05	3.87633455180836e-05	3.00967680222364e-08	2.11969739968842e-07	2.59889911926048e-05	0.000209115876276783	0.027811110516694	1.642634076926e-06	2.10927724744736e-07	2.11969877705886e-07	2.11969739719042e-07
51030	4.13667028409392e-09	9.92650462661171e-08	4.09286378330598e-07	1.01878937409372e-05	3.8692729526571e-05	3.03650252164722e-08	2.14364967679459e-07	2.63003819650498e-05	0.000211623139361655	0.0278111056910831	1.64021396734104e-06	2.13323251452291e-07	2.14365242182102e-07	2.14364967887626e-07
51660	4.1223162661197e-09	9.89172642545944e-08	4.07808099886497e-07	1.01258554734973e-05	3.87422408713312e-05	3.06671776723055e-08	2.16907662747845e-07	2.66218411116431e-05	0.000214204780410607	0.0278111010096648	1.63763178073761e-06	2.15866033034806e-07	2.16907922331866e-07	2.16907661942933e-07
52290	4.11530408361838e-09	9.87513088801517e-08	4.0715368376798e-07	1.0110370364691e-05	3.86000476458592e-05	3.09808802223532e-08	2.19404256845968e-07	2.69279187627841e-05	0.000216670643056208	0.0278110962822342	1.63520611426438e-06	2.18362092754831e-07	2.19404333590134e-07	2.19404256929234e-07
52920	4.08521234895876e-09	9.80300917663435e-08	4.04193279415765e-07	1.00669636496353e-05	3.83843114909188e-05	3.12256475260009e-08	2.216963032875e-07	2.72302525056028e-05	0.000219116185090615	0.0278110913268769	1.63285942345048e-06	2.2065450225317e-07	2.21696502017421e-07	2.216963031626e-07
53550	4.07293239412798e-09	9.77315079558894e-08	4.02910012770041e-07	9.99616395304381e-06	3.8325039410661e-05	3.15325862088045e-08	2.24206449878084e-07	2.75419519105147e-05	0.000221633023908666	0.0278110863802315	1.63032668246132e-06	2.23164891982597e-07	2.24206730931042e-07	2.24206451113207e-07
54180	4.06388432627747e-09	9.75173804901308e-08	4.02065910676264e-07	9.9833152037293e-06	3.80926330309644e-05	3.18274869792745e-08	2.26586149010277e-07	2.78360977771924e-05	0.000224029933015707	0.0278110816479015	1.62802423911423e-06	2.25544178417136e-07	2.26586344187485e-07	2.26586149343344e-07
54810	4.03640117163651e-09	9.68570562226434e-08	3.99334453837774e-07	9.93474054487853e-06	3.78450833408289e-05	3.2071134220546e-08	2.28842491969972e-07	2.81333316684007e-05	0.00022645932104963	0.0278110771515206	1.62569606060314e-06	2.27800677779499e-07	2.28842670715879e-07	2.2884249079036e-07
55440	4.03329054876611e-09	9.67788988531781e-08	3.98964603798291e-07	9.87972776619883e-06	3.77819173114635e-05	3.23873849544798e-08	2.31328775468498e-07	2.84380439175419e-05	0.000228952860518009	0.0278110727246128	1.62322067115417e-06	2.3028698822869e-07	2.31328959793276e-07	2.31328772776207e-07
56070	4.02584253433869e-09	9.66036196592412e-08	3.98287358538418e-07	9.88200645966886e-06	3.75461976944019e-05	3.26723025023679e-08	2.33644293981539e-07	2.87274184917891e-05	0.000231346606375318	0.0278110681222525	1.62097213031454e-06	2.32602320432429e-07	2.33644532054988e-07	2.33644294300728e-07
56700	4.00768611352742e-09	9.61654658959699e-08	3.96449864367709e-07	9.84079760260603e-06	3.73474038782573e-05	3.29335848453516e-08	2.35947523477553e-07	2.90271580622864e-05	0.000233828617528353	0.0278110632423573	1.61857663880105e-06	2.34905798576768e-07	2.35947758234212e-07	2.3594752475431e-07
57330	4.01490704571295e-09	9.6336596103197e-08	3.97125520371078e-07	9.81491889222308e-06	3.73342361854184e-05	3.32711740658187e-08	2.38480159578391e-07	2.93319963142052e-05	0.000236362161487369	0.0278110581645575	1.61611136052786e-06	2.37438148684155e-07	2.38480273015429e-07	2.3848016021677e-07
57960	4.00872920969242e-09	9.61921461789528e-08	3.96580488393194e-07	9.83298207710148e-06	3.71445030673268e-05	3.35526951639187e-08	2.40788571775896e-07	2.96241784301515e-05	0.000238818970956026	0.0278110530523591	1.61383622643285e-06	2.39746610924962e-07	2.40788829680705e-07	2.40788572650197e-07
58590	3.99720823107685e-09	9.59124465543804e-08	3.95385932938641e-07	9.79821568182493e-06	3.70441804940086e-05	3.38383273346121e-08	2.43200060173754e-07	2.99333429787385e-05	0.000241406917821471	0.0278110478476238	1.61134594803269e-06	2.42158395211134e-07	2.43200316329961e-07	2.43200062297055e-07
59220	4.0058816680455e-09	9.61202880761514e-08	3.96237822539169e-07	9.78880767467383e-06	3.70922122383821e-05	3.41829206329525e-08	2.45777014823423e-07	3.02441570498996e-05	0.000244023816351996	0.0278110425475617	1.60885565311797e-06	2.44734993631868e-07	2.45777150825743e-07	2.4577701528139e-07
59850	3.99365135406171e-09	9.58307094373057e-08	3.95095522159883e-07	9.8023781212736e-06	3.69373905811515e-05	3.44640310318001e-08	2.48151022008702e-07	3.05485893602325e-05	0.000246597589125527	0.0278110372179787	1.60648076276415e-06	2.47109247106247e-07	2.48151401163743e-07	2.48151022799736e-07
60480	3.98036086035614e-09	9.55083748199748e-08	3.937222696343e-07	9.75690299884202e-06	3.68926731286329e-05	3.47720979509969e-08	2.50713236421563e-07	3.08730255959011e-05	0.000249315234046615	0.027811031916648	1.60384071218322e-06	2.49671984267619e-07	2.50713722477203e-07	2.50713237073819e-07
61110	3.98026613057656e-09	9.5507773495429e-08	3.93740153134536e-07	9.74182245319644e-06	3.69370761482135e-05	3.51180373531212e-08	2.53366408312083e-07	3.11952156255846e-05	0.000252028258857437	0.0278110266479986	1.60129675780274e-06	2.52324686950134e-07	2.53366711611136e-07	2.53366409394551e-07
61740	3.95256992413717e-09	9.48471450545885e-08	3.91069587782344e-07	9.72749467038903e-06	3.67570250309757e-05	3.5395039579833e-08	2.55830234024979e-07	3.15141884640463e-05	0.000254699539740263	0.0278110213708772	1.59879702535393e-06	2.54788582232379e-07	2.55830611847752e-07	2.55830234552334e-07
62370	3.92639672164297e-09	9.42157490357864e-08	3.88422510627651e-07	9.64672784072029e-06	3.66929782796011e-05	3.57051255089891e-08	2.58495610472309e-07	3.18523994412012e-05	0.000257500266021893	0.0278110159653693	1.59607385870342e-06	2.57454255317424e-07	2.58496016064536e-07	2.58495610472309e-07
63000	3.90672737216047e-09	9.37469340211994e-08	3.86530500717797e-07	9.59799157725094e-06	3.6650765648974e-05	3.60349017847206e-08	2.61182778474311e-07	3.21832416653178e-05	0.000260242366975943	0.0278110105355498	1.59348931949577e-06	2.60141001656722e-07	2.61183035837886e-07	2.61182778404923e-07


==> data/blobs_hrom_errvsCPU_N500r4.txt <==
M	cpuW	cpuYMKN	cpuYT	cpuZMKN	cpuZT	errWrefW	errWrefYMKN	errWrefYT	errWrefZMKN	errWrefZT label
4	27334.9652779998	4331.46224400001	4278.43592999998	770.025705000007	733.075363000013	0.0555753580749054	0.0129147364584536	0.0129175088468066	5.58068748489445	5.58068686156769   $\ap{N}{=}4$
50	27334.9652779998	4331.46224400001	4278.43592999998	1384.09661900001	1332.88091999999	0.0555753580749054	0.0129147364584536	0.0129175088468066	0.0937947919972682	0.0937947282374868   $\ap{N}{=}50$
75	27334.9652779998	4331.46224400001	4278.43592999998	1582.378502	0	0.0555753580749054	0.0129147364584536	0.0129175088468066	0.0135246620038435	0   $\hspace{-9em}\ap{N}{=}75$
100	27334.9652779998	4331.46224400001	4278.43592999998	1932.80845300003	1838.87964900002	0.0555753580749054	0.0129147364584536	0.0129175088468066	0.0131354492058498	0.0131381745765822   $\ap{N}{=}100$
250	27334.9652779998	4331.46224400001	4278.43592999998	3209.29239099995	3152.35539700001	0.0555753580749054	0.0129147364584536	0.0129175088468066	0.0129147364987084	0.0129175088869634   $\ap{N}{=}250$


==> data/blobs_hrom_errvstime_N500r4.txt <==
time	errWrefZMKNm4	errWrefZMKNm50	errWrefZMKNm75	errWrefZMKNm100	errWrefZMKNm250	errWrefZTm4	errWrefZTm50	errWrefZTm75	errWrefZTm100	errWrefZTm250
0	2.91420810627135e-15	2.91420810627135e-15	2.91420810627135e-15	2.91420810627135e-15	2.91420810627135e-15	2.91420810627135e-15	2.91420810627135e-15	0	2.91420810627135e-15	2.91420810627135e-15
630	1.67404617862468	0.00822587387177518	0.00296787045322283	0.0029677047273681	0.00296770471334618	1.67404617840315	0.00822587399488913	0	0.00296770505973465	0.00296770504571278
1260	2.69430237204146	0.00678217972466761	0.00303602567904133	0.0030359443485123	0.00303594434445616	2.69430237155009	0.00678218044353546	0	0.00303594591170786	0.00303594590764977
1890	3.3075254252868	0.00613596608269653	0.00300956283461108	0.00300946718800607	0.00300946714480667	3.30752542464128	0.00613596741272616	0	0.00300946984059292	0.0030094697973875
2520	3.84373093194074	0.00827981337263174	0.00321981548688472	0.00321963636053901	0.00321963571067537	3.84373093071812	0.00827981541519716	0	0.00321964138245306	0.00321964073258153
3150	3.95928838214106	0.00536853741223082	0.00322691556459175	0.00322668202558724	0.00322667643646558	3.95928838133872	0.00536854247796654	0	0.00322669028587879	0.00322668469676457
3780	4.04508604807125	0.00947754992351066	0.00319421863560752	0.00319358335174989	0.00319356064308093	4.04508604879176	0.00947755344553106	0	0.0031935936006361	0.00319357089202995
4410	4.26115542439202	0.00654289626750984	0.00340337173245646	0.00340240467240156	0.003402355339421	4.26115542623935	0.00654290423095512	0	0.00340241953782642	0.00340237020503831
5040	4.42773064848022	0.0068744311976933	0.00336853884657601	0.00336683613171534	0.00336676169949799	4.4277306501214	0.00687444081262062	0	0.0033668555804414	0.00336678114862199
5670	4.48013985071685	0.0100460747330405	0.00335624891608721	0.00335386889728564	0.00335378851080728	4.48013985463349	0.0100460822912294	0	0.0033538911823455	0.00335381079637271
6300	4.58023963852247	0.00582202101182604	0.00356898042943753	0.00356669780650736	0.00356662535771153	4.58023964511702	0.0058220393995314	0	0.00356672742984587	0.00356665498166442
6930	4.78620835641259	0.00964009038433524	0.00347759633569748	0.00347510946608098	0.00347503921146937	4.78620836483289	0.00964010263318801	0	0.00347514427467938	0.00347507402088115
7560	4.97967218304398	0.00785050117135422	0.00353024551285748	0.0035277960592421	0.00352772751525801	4.97967219333823	0.00785051826941271	0	0.00352783488959298	0.00352776634652484
8190	5.09894620325913	0.00894848121438246	0.00376180793431892	0.00375938718826024	0.0037593212782272	5.0989462142835	0.00894850151438278	0	0.00375943668060562	0.00375937077158884
8820	5.13164268600308	0.0111372037149339	0.00364415295393284	0.00364152817428588	0.0036414530039068	5.13164269526991	0.0111372208035339	0	0.00364158293135511	0.00364150776213967
9450	5.08218822424593	0.00574097235578935	0.0038094507114821	0.00380692789848905	0.0038068505860568	5.08218823124132	0.00574101207874205	0	0.00380698965435987	0.00380691234307478
10080	4.95214975147228	0.0121758899035985	0.00401204275177186	0.00400952149647567	0.00400944905955157	4.95214975928055	0.0121759139503297	0	0.00400959771882722	0.00400952528313651
10710	4.90874653021296	0.00962521834975385	0.00389259524693288	0.00389005461334285	0.00388998012260378	4.90874655037059	0.00962524886397284	0	0.00389013535642012	0.00389006086703033
11340	4.95679407443427	0.00920581778057415	0.00417722298799347	0.00417461887794375	0.00417454925096401	4.95679411249832	0.00920585790518951	0	0.00417471166383545	0.00417464203831109
11970	5.08511740977738	0.0119882110107622	0.00433327131301586	0.00432941187629601	0.00432931821790106	5.08511747774744	0.0119882493776259	0	0.00432952198064658	0.00432942832472498
12600	5.20352381798743	0.00796484375889922	0.00426611167756233	0.00425901104279916	0.00425869775760795	5.20352392514696	0.00796490298289862	0	0.00425912487968195	0.00425881160215629
13230	5.35960180752908	0.012848005787383	0.00462355951883218	0.00461169970681187	0.0046108684771139	5.35960193175278	0.0128480538965838	0	0.00461183288464747	0.00461100167737118
13860	5.48330517168882	0.0107835844519874	0.00469808511836996	0.00467979199765269	0.00467832607963197	5.48330525511688	0.0107836509376725	0	0.00467994222415525	0.00467847635302862
14490	5.51634567617979	0.0110598525511818	0.00467916661823561	0.00465370584051096	0.00465183958664453	5.51634571165166	0.0110599174013517	0	0.00465385930233433	0.00465199311197252
15120	5.47387521301383	0.0145959596341486	0.00504865552027885	0.00501944534149622	0.00501735962080161	5.47387523712551	0.0145960259567452	0	0.00501962464801659	0.00501753900397711
15750	5.3680346087758	0.0125693017668966	0.00505215014887873	0.00501740409063134	0.00501480395712275	5.36803465331035	0.0125693836942674	0	0.00501759658524293	0.00501499655483835
16380	5.2865931458646	0.0149742131939821	0.00506130550512967	0.00501788515401159	0.00501441997462716	5.28659322316695	0.0149742838725449	0	0.00501808178208398	0.00501461674192202
17010	5.29244167986738	0.0153348916624893	0.00540168435900071	0.00534703903181327	0.00534156775611389	5.2924417483517	0.0153349816050914	0	0.00534726554742518	0.0053417945009473
17640	5.33345277826607	0.0158627256664272	0.0053319080036363	0.00525818153845703	0.00524837821629685	5.33345276961909	0.0158628070186522	0	0.00525841430273054	0.00524861140215628
18270	5.35756457261433	0.0171728399225008	0.00536308990508002	0.00526748066966857	0.00525117738489634	5.35756452356072	0.0171729190832927	0	0.00526771961346068	0.00525141704455256
18900	5.32924460144702	0.016322795075176	0.00568058930023261	0.00557099137035519	0.0055471731437502	5.32924453601473	0.0163228992334001	0	0.00557126043958958	0.0055474433251092
19530	5.31284196753237	0.0187920528782565	0.00555563571425084	0.00542325369520443	0.00539179862399694	5.31284188881065	0.0187921365911961	0	0.00542352312196721	0.00539206955921626
20160	5.32677817940741	0.0180991225388997	0.00560973623967189	0.00546155040782959	0.00542817815253951	5.32677809366692	0.018099217259413	0	0.00546183095607641	0.00542846035894562
20790	5.28586944310165	0.0183997014632941	0.005875050323071	0.00572603478601533	0.00569433529083252	5.28586937097886	0.0183998092028268	0	0.00572634602172044	0.00569464822345406
21420	5.22771318768271	0.0200098678879936	0.005661106945993	0.00550345163087053	0.00547077899479351	5.22771319404174	0.0200099537597225	0	0.0055037601743309	0.00547108937296155
22050	5.25951544147492	0.0183016071180331	0.00579211660266538	0.00563738587237835	0.00560547925734444	5.25951558844371	0.01830171581334	0	0.00563771304490956	0.00560580829675815
22680	5.4004122614879	0.0209378985473617	0.00603779856109042	0.00589002661690879	0.00585953328709265	5.40041240248839	0.0209380123641792	0	0.00589038640601635	0.00585989497086885
23310	5.51831935693852	0.0200703638180972	0.00580530765817128	0.00565205351723581	0.00562039612988177	5.51831942736256	0.0200704801628842	0	0.00565240998848177	0.00562075465793328
23940	5.56317109201529	0.020303424978395	0.00608899498946468	0.00594205669564603	0.00591155013775278	5.56317116994506	0.0203035700628033	0	0.00594244415656366	0.00591193962894167
24570	5.59935171706546	0.0226792505430268	0.00626711838507832	0.00612342699834403	0.00609355164773805	5.59935181846267	0.0226793922821047	0	0.00612384958362615	0.00609397633026835
25200	5.62000085632195	0.020641989935727	0.00606593312972546	0.00591338747735787	0.00588274041812528	5.62000098404808	0.0206421302332554	0	0.00591380684938985	0.00588316205299286
25830	5.62137479552717	0.0227453069036194	0.00650431654706153	0.00635413941305366	0.00632533623653561	5.62137497323465	0.0227454705808069	0	0.00635460538254538	0.00632580441336983
26460	5.60632190002039	0.0227101402562791	0.0066056151902995	0.00644933012200167	0.00641971965636457	5.60632216529302	0.0227103137470446	0	0.00644983036707359	0.00642022226013482
27090	5.61788247861553	0.0231963204450987	0.00650761527894436	0.00634003821136862	0.00630787909597478	5.61788268427694	0.0231964847007812	0	0.00634053672561538	0.00630838020843514
27720	5.64026255188344	0.0247896991418888	0.00702102750839367	0.00685848200028663	0.00682593570966155	5.64026262341918	0.0247899007968102	0	0.00685904441749585	0.00682650087877781
28350	5.64803762273075	0.0248598122661559	0.00700464358874886	0.00682871313316366	0.00679100633215869	5.64803762426344	0.0248600087437102	0	0.00682929972085377	0.0067915961914053
28980	5.63209665543418	0.0258425412837059	0.00702140121699402	0.00682655118694735	0.00678089684815552	5.63209667967029	0.0258427254835169	0	0.00682714050273782	0.00678149006896352
29610	5.6211742219998	0.0269832407535221	0.00755596413942989	0.00735061086285788	0.00729689386451834	5.62117428584788	0.0269834745198573	0	0.00735127431444501	0.00729756212586373
30240	5.63375909505487	0.0290645782716386	0.00746435039795617	0.00723498564192927	0.00716266390959998	5.63375913697373	0.0290647792305621	0	0.00723565469357506	0.00716333957283386
30870	5.64777664950916	0.0285714363646767	0.00758026550538642	0.00733110218270968	0.00723814107808183	5.64777666062161	0.0285716551485335	0	0.00733178212488523	0.00723882947551075
31500	5.64116005983996	0.0310389330813618	0.0080450439833223	0.00778859298862714	0.00768234097377765	5.64116007643905	0.0310391793035906	0	0.00778934767837084	0.00768310589292433
32130	5.62420725138861	0.0314943072664893	0.00783723554507039	0.00755356919460808	0.00742984898493664	5.62420722327633	0.0314944946636213	0	0.00755430803780586	0.00743060014675002
32760	5.59961295266107	0.0318883513252743	0.00799372140838624	0.00769202283595887	0.00756423152075703	5.59961279482343	0.0318885624133608	0	0.00769278631006734	0.0075650080516334
33390	5.55961871097418	0.0350055823994724	0.00836211155819813	0.00806041259879557	0.00793498283459923	5.55961828956178	0.0350058227964116	0	0.00806124322539281	0.00793582680502581
34020	5.52485889199858	0.0340565604678253	0.00805751896236654	0.00774258816402259	0.00761112157166188	5.52485819957825	0.0340567678026181	0	0.00774338893022424	0.00761193663764076
34650	5.51238118384968	0.0362410924013363	0.00826925616977548	0.00795724963887639	0.00782896423167045	5.51238059000925	0.0362413226344668	0	0.00795809143095842	0.00782982037932302
35280	5.53649587307492	0.0367544556331404	0.00853508874049381	0.00823020282136569	0.00810484082634157	5.53649555496629	0.0367546941194329	0	0.00823109978066518	0.00810575210296307
35910	5.56957524120562	0.0360321875608613	0.0081742490797036	0.00785988478751299	0.00772783777408462	5.56957507546495	0.0360323683825715	0	0.00786074681529493	0.00772871495595039
36540	5.60132028229731	0.03892309385759	0.00850356790597835	0.00819999490567214	0.00807384103543936	5.60132017204486	0.0389232952821611	0	0.00820091562283439	0.00807477660571529
37170	5.62313224742858	0.0391550602668619	0.00868700777849836	0.00838729826865031	0.00826276245976313	5.62313211315211	0.0391552552062512	0	0.00838826417758863	0.00826374322642753
37800	5.63862569499881	0.0394941633187009	0.00836723229544688	0.00805576472381238	0.00792336770092837	5.63862560823855	0.0394943082729372	0	0.00805669992111087	0.00792431850173579
38430	5.64932164520582	0.0408301421945468	0.00884385164928861	0.00854866476625015	0.00842447910367792	5.64932159068687	0.0408303327691183	0	0.00854968145251686	0.00842551086503132
39060	5.65420467677319	0.0410316348332302	0.0088785748351876	0.00858490910562798	0.00846272987208114	5.65420465154726	0.0410318113820065	0	0.00858596070126775	0.00846379698970687
39690	5.65577915044205	0.0429431355871092	0.00865972814711664	0.00835775056096256	0.00822932199040783	5.65577913915697	0.0429432797441424	0	0.00835878166546446	0.00823036933920505
40320	5.65362170091481	0.0423172930834524	0.00925271256707143	0.00896443737306506	0.00884297222087825	5.6536216627979	0.0423175198128677	0	0.00896557282170661	0.00884412352261218
40950	5.63363722752368	0.0452358166257512	0.00916458654465524	0.00887117772921418	0.00874825926955765	5.63363706535129	0.0452360015268804	0	0.00887233407195513	0.00874943250951639
41580	5.6062356033055	0.0463847641780516	0.00912534558685445	0.0088230302242902	0.00869216185979178	5.6062356453193	0.0463849463052812	0	0.00882418138416332	0.0086933305879413
42210	5.62370996557692	0.0453591735716643	0.00974210144685959	0.00945254393591265	0.00932205222270488	5.62371024273142	0.0453594250099811	0	0.00945382029085339	0.00932334650519944
42840	5.65061030607794	0.0506067699688282	0.00951843899751393	0.00922560578378524	0.00908580003823271	5.6506103896584	0.0506069192550922	0	0.00922687832189988	0.00908709269082223
43470	5.65619452782668	0.0482423977147428	0.00962404729436019	0.00934162383271249	0.00919448234272354	5.65619453520906	0.0482425635186427	0	0.00934291393037032	0.00919579361180021
44100	5.65545387294172	0.0522035013613171	0.0101860025040049	0.00991751713500581	0.00976974733213765	5.65545387488653	0.0522037140648784	0	0.00991893961640316	0.0097711916675809
44730	5.65430269988739	0.0541990944064842	0.0098971338742906	0.00962581620997833	0.00946695270005779	5.65430267762032	0.0541992358262797	0	0.00962720778184085	0.00946836808834572
45360	5.64572706449225	0.0526268306558217	0.0101465035189861	0.00987383990220814	0.00971519165728596	5.64572688772464	0.0526270182336038	0	0.00987528041314263	0.00971665615424944
45990	5.60857019352225	0.0589245209352118	0.0106003223512029	0.0103329810114856	0.0101812815552203	5.60857000645604	0.0589247088903542	0	0.0103345451287554	0.0101828694940224
46620	5.6149187849022	0.0560758707280537	0.0102404188265294	0.00996728412075583	0.00980854970358328	5.61491881212624	0.0560759703943082	0	0.00996879298664869	0.00981008317831423
47250	5.59345521003317	0.0591528378360437	0.0105788670306567	0.0103098946745687	0.0101582592808432	5.59345479369095	0.0591529902961472	0	0.0103114851478936	0.0101598738134337
47880	5.60059321759913	0.0621083315296469	0.0109264148026062	0.01066263287435	0.0105208418487249	5.60059302174658	0.0621084959298793	0	0.0106643201794323	0.0105225527468109
48510	5.62568583169891	0.0601254918469355	0.0105363189321369	0.0102653202142511	0.0101146917287177	5.62568555331779	0.0601256109945302	0	0.010266938247494	0.0101163339815442
49140	5.63644236927388	0.0647065396780013	0.0109855916669396	0.0107223765138146	0.0105763802767101	5.63644260310164	0.0647067316912125	0	0.0107241055445466	0.010578133143619
49770	5.65490550495711	0.0628947815447211	0.0111776082902817	0.0109251078362227	0.0107873316690142	5.65490538507092	0.06289495320092	0	0.0109268977041887	0.010789145506149
50400	5.65032165665576	0.0656628573900581	0.01075101671718	0.0104931614971319	0.0103488121365822	5.65032178515279	0.0656629416495162	0	0.0104948820841976	0.0103505576952227
51030	5.65300012631718	0.0680927072121429	0.0113251025283704	0.0110734170728813	0.0109340257721011	5.65300007299148	0.0680928428531736	0	0.0110752706165133	0.0109359034777835
51660	5.6518438056764	0.0661340472932061	0.0113685513388146	0.0111230798755977	0.0109880604490548	5.65184384980013	0.066134118919353	0	0.011124961665054	0.0109899667615063
52290	5.65012281822041	0.0722304553608752	0.0110097988721076	0.0107547230334446	0.0106122223777808	5.65012284496165	0.0722304945488789	0	0.0107565482257539	0.0106140729797621
52920	5.64889635673576	0.0702083302512641	0.0117006392196947	0.0114501845367512	0.0113114422851202	5.6488964050023	0.0702084540326953	0	0.0114521640954793	0.0113134461088066
53550	5.65158693829577	0.0718191100879544	0.0115274991777364	0.0112799274706254	0.0111405826012629	5.6515869515412	0.071819146503966	0	0.0112819033289036	0.0111425836672629
54180	5.65301643761304	0.0757239885188453	0.0113107987607714	0.0110576608744028	0.0109137592968951	5.65301639504291	0.0757239980879663	0	0.0110596058819729	0.0109157305257891
54810	5.65302920007225	0.0723380428278112	0.0120457379796502	0.0117946171867916	0.0116531100037068	5.65302922888148	0.0723381497841433	0	0.0117967312627059	0.0116552498892115
55440	5.65048450771945	0.0784099044912594	0.0117222199535255	0.0114622962987239	0.0113091711066426	5.65048446518656	0.0784099379621801	0	0.0114643763058028	0.011311279352218
56070	5.64834192233651	0.0766503516051088	0.0117661228199042	0.0114908546683913	0.011328461163456	5.64834211696216	0.0766504163366593	0	0.0114929420010826	0.0113305781580285
56700	5.62749950989158	0.0786582220038727	0.0124553861098317	0.0121750459283008	0.0120141768579293	5.62749933145114	0.0786583225772825	0	0.0121773145949851	0.0120164758884538
57330	5.60728225558424	0.0834893325196723	0.0120030384687786	0.0117079641450043	0.0115314282287241	5.60728229489723	0.0834892998016978	0	0.0117101661108079	0.0115336639637882
57960	5.61977969326962	0.0794537616821146	0.0122997991017805	0.0119921509784574	0.0118096262099417	5.61977965557621	0.0794537798553926	0	0.0119944164135541	0.0118119264490557
58590	5.63074234203907	0.0875225890397202	0.0128989346948074	0.0125763372546554	0.0123973234692354	5.63074252504421	0.0875226244233968	0	0.0125787819445951	0.0123998039300194
59220	5.65208356173305	0.0856886781289793	0.0124509479338793	0.0120986594835757	0.0119016802375443	5.6520835412435	0.0856886339234596	0	0.0121010125977375	0.0119040725182499
59850	5.62929507391874	0.0872970588684741	0.0129959794023749	0.0126267763259829	0.0124230955355425	5.62929466562906	0.087297103769478	0	0.0126292597342342	0.0124256188732272
60480	5.58454519814591	0.0921752051848542	0.0134471487871119	0.0130723781368924	0.0128699698898922	5.58454565389681	0.0921752043324615	0	0.0130750167008886	0.0128726500881244
61110	5.62067305584526	0.0879405713553526	0.012974679402413	0.0125917873854539	0.0123778644179944	5.62067328860628	0.0879404587954955	0	0.0125943209054997	0.0123804426759279
61740	5.60909621408202	0.0948566192010011	0.0136645327509516	0.0132853949507496	0.0130729955885595	5.60909540833437	0.094856623076394	0	0.0132881182922401	0.0130757632203
62370	5.57902632720679	0.0934758425907853	0.0139550957736073	0.0135791201560424	0.0133680719602046	5.57902553009469	0.0934758067446368	0	0.0135819491617541	0.0133709461895869
63000	5.58068748489445	0.0937947919972682	0.0135246620038435	0.0131354492058498	0.0129147364987084	5.58068686156769	0.0937947282374868	0	0.0131381745765822	0.0129175088869634


==> data/consEIGYvsTime_N500.txt <==
time	consEIGY100	consEIGY200	consEIGY300	consEIGY400	consEIGY500
0	0	0	0	0	0
0.01	5.77315972805081e-15	3.99680288865056e-15	6.21724893790088e-15	1.56541446472147e-14	8.88178419700125e-15
0.02	9.32587340685131e-15	5.6621374255883e-15	7.32747196252603e-15	7.99360577730113e-15	9.76996261670138e-15
0.03	7.105427357601e-15	2.22044604925031e-15	9.88098491916389e-15	1.90958360235527e-14	9.88098491916389e-15
0.04	5.32907051820075e-15	5.55111512312578e-15	9.2148511043888e-15	8.77076189453874e-15	6.32827124036339e-15
0.05	7.105427357601e-15	6.99440505513849e-15	4.10782519111308e-15	1.18793863634892e-14	8.77076189453874e-15
0.06	7.105427357601e-15	4.44089209850063e-15	1.0769163338864e-14	1.60982338570648e-14	6.55031584528842e-15
0.07	4.44089209850063e-15	4.66293670342566e-15	8.32667268468867e-15	1.45439216225896e-14	8.43769498715119e-15
0.08	7.105427357601e-15	4.44089209850063e-15	6.32827124036339e-15	1.15463194561016e-14	7.54951656745106e-15
0.09	3.44169137633799e-15	5.99520433297585e-15	6.10622663543836e-15	1.33226762955019e-14	1.19904086659517e-14
0.1	4.66293670342566e-15	4.44089209850063e-15	5.32907051820075e-15	1.53210777398272e-14	8.77076189453874e-15
0.11	5.88418203051333e-15	4.32986979603811e-15	7.105427357601e-15	1.38777878078145e-14	1.54321000422897e-14
0.12	6.43929354282591e-15	4.77395900588817e-15	4.9960036108132e-15	1.3988810110277e-14	1.19904086659517e-14
0.13	4.32986979603811e-15	4.32986979603811e-15	8.99280649946377e-15	1.59872115546023e-14	6.99440505513849e-15
0.14	4.9960036108132e-15	4.44089209850063e-15	7.99360577730113e-15	1.70974345792274e-14	6.77236045021345e-15
0.15	6.99440505513849e-15	6.10622663543836e-15	1.12132525487141e-14	1.82076576038526e-14	7.54951656745106e-15
0.16	6.99440505513849e-15	4.88498130835069e-15	9.54791801177635e-15	1.34336985979644e-14	9.88098491916389e-15
0.17	5.32907051820075e-15	6.21724893790088e-15	8.99280649946377e-15	1.90958360235527e-14	7.54951656745106e-15
0.18	3.66373598126302e-15	3.33066907387547e-15	5.10702591327572e-15	1.25455201782643e-14	6.99440505513849e-15
0.19	3.77475828372553e-15	3.99680288865056e-15	5.32907051820075e-15	1.38777878078145e-14	8.21565038222616e-15
0.2	4.66293670342566e-15	4.66293670342566e-15	5.88418203051333e-15	1.86517468137026e-14	7.105427357601e-15
0.21	4.66293670342566e-15	7.88258347483861e-15	6.10622663543836e-15	1.55431223447522e-14	7.54951656745106e-15
0.22	7.54951656745106e-15	4.55191440096314e-15	1.04360964314765e-14	1.57651669496772e-14	7.43849426498855e-15
0.23	3.77475828372553e-15	4.55191440096314e-15	7.99360577730113e-15	1.21014309684142e-14	7.66053886991358e-15
0.24	5.77315972805081e-15	7.21644966006352e-15	7.105427357601e-15	1.95399252334028e-14	6.32827124036339e-15
0.25	5.21804821573824e-15	3.5527136788005e-15	9.2148511043888e-15	1.47659662275146e-14	1.0325074129014e-14
0.26	3.21964677141295e-15	4.21884749357559e-15	7.43849426498855e-15	1.37667655053519e-14	1.0325074129014e-14
0.27	6.99440505513849e-15	5.10702591327572e-15	7.105427357601e-15	1.55431223447522e-14	6.66133814775094e-15
0.28	4.27435864480685e-15	5.77315972805081e-15	4.44089209850063e-15	1.0325074129014e-14	1.02140518265514e-14
0.29	7.54951656745106e-15	4.9960036108132e-15	4.44089209850063e-15	1.70974345792274e-14	9.88098491916389e-15
0.3	6.10622663543836e-15	5.10702591327572e-15	5.99520433297585e-15	2.06501482580279e-14	7.21644966006352e-15
0.31	4.88498130835069e-15	6.43929354282591e-15	9.2148511043888e-15	1.50990331349021e-14	1.01030295240889e-14
0.32	5.32907051820075e-15	4.44089209850063e-15	5.99520433297585e-15	1.62092561595273e-14	1.06581410364015e-14
0.33	6.43929354282591e-15	4.66293670342566e-15	6.55031584528842e-15	1.46549439250521e-14	1.08801856413265e-14
0.34	3.5527136788005e-15	2.88657986402541e-15	4.9960036108132e-15	1.77635683940025e-14	1.12132525487141e-14
0.35	3.44169137633799e-15	6.10622663543836e-15	7.66053886991358e-15	1.77635683940025e-14	6.55031584528842e-15
0.36	4.10782519111308e-15	4.88498130835069e-15	6.77236045021345e-15	1.29896093881143e-14	8.65973959207622e-15
0.37	8.43769498715119e-15	4.44089209850063e-15	7.66053886991358e-15	1.40998324127395e-14	1.16573417585641e-14
0.38	4.9960036108132e-15	5.21804821573824e-15	7.21644966006352e-15	1.33226762955019e-14	5.10702591327572e-15
0.39	4.21884749357559e-15	3.88578058618805e-15	7.66053886991358e-15	1.28785870856518e-14	8.10462807976364e-15
0.4	4.66293670342566e-15	4.44089209850063e-15	1.0325074129014e-14	1.64313007644523e-14	6.99440505513849e-15
0.41	6.66133814775094e-15	6.21724893790088e-15	7.21644966006352e-15	9.43689570931383e-15	8.88178419700125e-15
0.42	5.88418203051333e-15	4.10782519111308e-15	8.54871728961371e-15	1.4210854715202e-14	9.43689570931383e-15
0.43	3.99680288865056e-15	4.44089209850063e-15	5.99520433297585e-15	1.4432899320127e-14	7.99360577730113e-15
0.44	5.55111512312578e-15	6.66133814775094e-15	7.88258347483861e-15	1.46549439250521e-14	9.54791801177635e-15
0.45	3.5527136788005e-15	4.44089209850063e-15	5.77315972805081e-15	1.75415237890775e-14	1.26565424807268e-14
0.46	4.10782519111308e-15	4.44089209850063e-15	6.55031584528842e-15	1.29896093881143e-14	8.54871728961371e-15
0.47	6.21724893790088e-15	3.66373598126302e-15	5.99520433297585e-15	1.82076576038526e-14	7.43849426498855e-15
0.48	5.77315972805081e-15	4.88498130835069e-15	9.2148511043888e-15	1.52100554373646e-14	1.0991207943789e-14
0.49	6.10622663543836e-15	6.21724893790088e-15	5.77315972805081e-15	1.99840144432528e-14	9.88098491916389e-15
0.5	6.88338275267597e-15	5.55111512312578e-15	8.32667268468867e-15	1.0325074129014e-14	1.29896093881143e-14
0.51	4.55191440096314e-15	7.32747196252603e-15	9.88098491916389e-15	1.36557432028894e-14	7.66053886991358e-15
0.52	3.88578058618805e-15	5.77315972805081e-15	6.32827124036339e-15	1.0325074129014e-14	1.19904086659517e-14
0.53	3.38618022510673e-15	4.9960036108132e-15	5.99520433297585e-15	1.67643676718399e-14	1.01030295240889e-14
0.54	5.10702591327572e-15	8.21565038222616e-15	6.10622663543836e-15	1.59872115546023e-14	8.32667268468867e-15
0.55	3.66373598126302e-15	3.33066907387547e-15	5.55111512312578e-15	1.34336985979644e-14	6.77236045021345e-15
0.56	5.32907051820075e-15	5.77315972805081e-15	8.54871728961371e-15	1.21014309684142e-14	8.88178419700125e-15
0.57	2.77555756156289e-15	3.88578058618805e-15	5.6621374255883e-15	1.83186799063151e-14	1.04360964314765e-14
0.58	6.32827124036339e-15	5.10702591327572e-15	5.10702591327572e-15	1.12132525487141e-14	1.01030295240889e-14
0.59	2.99760216648792e-15	6.66133814775094e-15	5.44009282066327e-15	1.37667655053519e-14	6.88338275267597e-15
0.6	4.66293670342566e-15	4.88498130835069e-15	5.55111512312578e-15	1.77635683940025e-14	9.99200722162641e-15
0.61	6.99440505513849e-15	6.32827124036339e-15	7.7715611723761e-15	1.16573417585641e-14	8.88178419700125e-15
0.62	4.44089209850063e-15	6.21724893790088e-15	6.99440505513849e-15	1.24344978758018e-14	8.43769498715119e-15
0.63	3.99680288865056e-15	5.32907051820075e-15	7.54951656745106e-15	1.48769885299771e-14	6.77236045021345e-15
0.64	3.99680288865056e-15	4.66293670342566e-15	7.66053886991358e-15	8.99280649946377e-15	8.21565038222616e-15
0.65	3.66373598126302e-15	3.99680288865056e-15	6.10622663543836e-15	1.57651669496772e-14	1.15463194561016e-14
0.66	5.10702591327572e-15	4.88498130835069e-15	7.54951656745106e-15	1.34336985979644e-14	1.40998324127395e-14
0.67	5.55111512312578e-15	5.21804821573824e-15	6.55031584528842e-15	1.7430501486615e-14	6.88338275267597e-15
0.68	5.55111512312578e-15	4.77395900588817e-15	6.66133814775094e-15	1.55431223447522e-14	9.10382880192628e-15
0.69	5.77315972805081e-15	5.10702591327572e-15	9.88098491916389e-15	1.22124532708767e-14	6.88338275267597e-15
0.7	4.32986979603811e-15	5.88418203051333e-15	5.32907051820075e-15	1.24344978758018e-14	8.88178419700125e-15
0.71	3.88578058618805e-15	5.99520433297585e-15	9.76996261670138e-15	1.06581410364015e-14	7.54951656745106e-15
0.72	5.32907051820075e-15	7.105427357601e-15	7.66053886991358e-15	9.76996261670138e-15	5.99520433297585e-15
0.73	5.55111512312578e-15	5.32907051820075e-15	6.88338275267597e-15	7.66053886991358e-15	6.43929354282591e-15
0.74	5.32907051820075e-15	4.88498130835069e-15	8.54871728961371e-15	1.3988810110277e-14	9.54791801177635e-15
0.75	4.44089209850063e-15	5.32907051820075e-15	6.77236045021345e-15	7.99360577730113e-15	1.26565424807268e-14
0.76	3.33066907387547e-15	4.66293670342566e-15	8.21565038222616e-15	9.32587340685131e-15	7.105427357601e-15
0.77	3.99680288865056e-15	5.32907051820075e-15	7.99360577730113e-15	8.43769498715119e-15	8.43769498715119e-15
0.78	5.32907051820075e-15	6.21724893790088e-15	7.105427357601e-15	1.52100554373646e-14	9.99200722162641e-15
0.79	5.55111512312578e-15	5.21804821573824e-15	7.32747196252603e-15	1.52100554373646e-14	1.28785870856518e-14
0.8	6.55031584528842e-15	7.54951656745106e-15	7.105427357601e-15	9.2148511043888e-15	7.99360577730113e-15
0.81	3.5527136788005e-15	7.88258347483861e-15	9.2148511043888e-15	1.49880108324396e-14	7.105427357601e-15
0.82	4.55191440096314e-15	7.105427357601e-15	7.105427357601e-15	1.22124532708767e-14	7.105427357601e-15
0.83	4.44089209850063e-15	4.9960036108132e-15	7.66053886991358e-15	1.16573417585641e-14	6.77236045021345e-15
0.84	6.99440505513849e-15	6.21724893790088e-15	9.76996261670138e-15	1.40998324127395e-14	8.77076189453874e-15
0.85	3.77475828372553e-15	5.6621374255883e-15	9.88098491916389e-15	1.08801856413265e-14	1.06581410364015e-14
0.86	3.99680288865056e-15	5.99520433297585e-15	7.54951656745106e-15	1.83186799063151e-14	9.43689570931383e-15
0.87	6.21724893790088e-15	4.9960036108132e-15	1.01030295240889e-14	1.03805852802452e-14	7.105427357601e-15
0.88	4.44089209850063e-15	6.32827124036339e-15	6.88338275267597e-15	1.33226762955019e-14	6.66133814775094e-15
0.89	4.77395900588817e-15	5.32907051820075e-15	8.88178419700125e-15	1.08801856413265e-14	5.77315972805081e-15
0.9	5.32907051820075e-15	6.43929354282591e-15	1.0991207943789e-14	1.46549439250521e-14	1.02140518265514e-14
0.91	4.88498130835069e-15	6.55031584528842e-15	7.88258347483861e-15	1.24344978758018e-14	9.76996261670138e-15
0.92	6.32827124036339e-15	4.66293670342566e-15	7.99360577730113e-15	1.3988810110277e-14	9.76996261670138e-15
0.93	4.9960036108132e-15	8.54871728961371e-15	7.99360577730113e-15	1.40998324127395e-14	7.99360577730113e-15
0.94	6.99440505513849e-15	8.32667268468867e-15	5.77315972805081e-15	1.28785870856518e-14	5.88418203051333e-15
0.95	6.32827124036339e-15	7.54951656745106e-15	6.99440505513849e-15	1.26565424807268e-14	1.02140518265514e-14
0.96	5.99520433297585e-15	7.54951656745106e-15	6.21724893790088e-15	9.32587340685131e-15	1.17683640610267e-14
0.97	6.77236045021345e-15	5.32907051820075e-15	9.76996261670138e-15	1.24344978758018e-14	1.45439216225896e-14
0.98	6.55031584528842e-15	4.44089209850063e-15	7.99360577730113e-15	1.37667655053519e-14	5.44009282066327e-15
0.99	6.99440505513849e-15	6.66133814775094e-15	9.32587340685131e-15	2.05391259555654e-14	1.0325074129014e-14
1	3.66373598126302e-15	6.66133814775094e-15	7.99360577730113e-15	9.10382880192628e-15	5.71764857681956e-15


==> data/consIYvsROMsize_N500.txt <==
ROMsize	consIY1	consIY2	consIY3	consIY4	consIY5	consIY6	consIY7	consIY8	consIY9	consIY10
100	4.34851666671041e-14	1.30619896223237e-15	6.09257203367566e-14	1.23893422510032e-15	1.33848684811947e-13	8.3471111421945e-16	3.58216917622869e-13	4.49448105680772e-16	1.19982969550818e-12	8.72255556404248e-16
200	4.29590518830819e-14	1.65936895143361e-15	2.98138392697888e-14	5.13623128222237e-15	7.15640185428547e-14	7.14656480771286e-15	1.97245965241106e-13	9.25277572869361e-15	6.68753291136401e-13	9.9040575713331e-15
300	1.06663006047065e-14	5.33112375271842e-16	3.78952076316321e-14	1.36596229453018e-15	6.34027113672215e-14	2.03889418792515e-15	5.77457511627877e-14	2.69611540117219e-15	1.29682955144465e-13	3.52558732298844e-15
400	2.20271060061357e-13	6.17846992335096e-16	8.03572672249076e-14	5.68894493587127e-15	4.00682644707445e-14	9.80958110951526e-15	9.80855612878097e-15	1.03606675192287e-14	1.00707108650986e-13	8.04194281134614e-15
500	7.12077830540702e-14	8.24237179728426e-16	5.40325367259733e-14	3.79302700491442e-15	8.99415058984364e-14	8.13863498656189e-15	1.51655987800594e-13	1.28206381226087e-14	3.16084502597742e-13	1.75114525629524e-14


==> data/eigWref_t0.txt <==
idx	eigW0	absIMeigW0
1	0+9.99999999999999i	9.99999999999999
2	0+9.02911451782341i	9.02911451782341
3	0+8.15249089759691i	8.15249089759691
4	0+7.36097739199154i	7.36097739199154
5	0+6.64631078354005i	6.64631078354005
6	0+6.00103011856274i	6.00103011856274
7	0+5.41839881654108i	5.41839881654108
8	0+4.89233434177878i	4.89233434177878
9	0+4.41734470314006i	4.41734470314006
10	0+3.98847111893522i	3.98847111893522
11	0+3.60123624838973i	3.60123624838973
12	0+3.25159744924476i	3.25159744924476
13	0+2.93590457350933i	2.93590457350933
14	0+2.65086186076172i	2.65086186076172
15	0+2.3934935311748i	2.3934935311748
16	0+2.16111271906467i	2.16111271906467
17	0+1.95129342263597i	1.95129342263597
18	0+1.76184517708557i	1.76184517708557
19	0+1.59079018665804i	1.59079018665804
20	0+1.43634267691652i	1.43634267691652
21	0+1.29689025167162i	1.29689025167162
22	0+1.17097705993918i	1.17097705993918
23	0+1.0572885971935i	1.0572885971935
24	0+0.954637982244899i	0.954637982244899
25	0+0.861953566475305i	0.861953566475305
26	0+0.778267746075178i	0.778267746075178
27	0+0.702706860484108i	0.702706860484108
28	0+0.63448207157712i	0.63448207157712
29	0+0.572881128377561i	0.572881128377561
30	0+0.517260931322087i	0.517260931322087
31	0+0.467040818450312i	0.467040818450312
32	0+0.421696503428584i	0.421696503428584
33	0+0.380754602122237i	0.380754602122237
34	0+0.343787690574996i	0.343787690574996
35	0+0.310409842801967i	0.310409842801967
36	0+0.280272601811853i	0.280272601811853
37	0+0.253061341796752i	0.253061341796752
38	0+0.228491983511692i	0.228491983511692
39	0+0.206308028553168i	0.206308028553168
40	0+0.186277881575293i	0.186277881575293
41	0+0.168192432488087i	0.168192432488087
42	0+0.151862873396621i	0.151862873396621
43	0+0.137118727490381i	0.137118727490381
44	0+0.123806069304887i	0.123806069304887
45	0+0.11178591777554i	0.11178591777554
46	0+0.100932785307534i	0.100932785307534
47	0+0.0911333677144609i	0.0911333677144609
48	0+0.0822853613488777i	0.0822853613488777
49	0+0.0742963950759495i	0.0742963950759495
50	0+0.0670830659402196i	0.0670830659402196
51	0+0.0605700684580944i	0.0605700684580944
52	0+0.0546894084460537i	0.0546894084460537
53	0+0.0493796931771434i	0.0493796931771434
54	0+0.0445854904551409i	0.0445854904551409
55	0+0.0402567499152788i	0.0402567499152788
56	0+0.0363482805100433i	0.0363482805100433
57	0+0.0328192787251148i	0.0328192787251148
58	0+0.0296329026001426i	0.0296329026001426
59	0+0.0267558871072195i	0.0267558871072195
60	0+0.0241581968717037i	0.0241581968717037
61	0+0.0218127126098735i	0.0218127126098735
62	0+0.0196949480098919i	0.0196949480098919
63	0+0.0177827941003892i	0.0177827941003892
64	0+0.0160562884379288i	0.0160562884379288
65	0+0.0144974067037264i	0.0144974067037264
66	0+0.0130898745339405i	0.0130898745339405
67	0+0.011818997619089i	0.011818997619089
68	0+0.0106715082988636i	0.0106715082988636
69	0+0.00963542705083416i	0.00963542705083416
70	0+0.00869993742701139i	0.00869993742701139
71	0+0.00785527313263847i	0.00785527313263847
72	0+0.00709261606833744i	0.00709261606833744
73	0+0.00640400427119726i	0.00640400427119726
74	0+0.00578224879372708i	0.00578224879372708
75	0+0.00522085865291082i	0.00522085865291082
76	0+0.00471397306585014i	0.00471397306585014
77	0+0.00425630026454954i	0.00425630026454954
78	0+0.00384306225108596i	0.00384306225108596
79	0+0.00346994491641789i	0.00346994491641789
80	0+0.00313305300208758i	0.00313305300208758
81	0+0.00282886943462599i	0.00282886943462599
82	0+0.00255421860812081i	0.00255421860812081
83	0+0.00230623323162792i	0.00230623323162792
84	0+0.0020823243953177i	0.0020823243953177
85	0+0.00188015454285817i	0.00188015454285817
86	0+0.00169761306786724i	0.00169761306786724
87	0+0.00153279427967264i	0.00153279427967264
88	0+0.00138397750834281i	0.00138397750834281
89	0+0.00124960914129207i	0.00124960914129207
90	0+0.00112828640392437i	0.00112828640392437
91	0+0.00101874271499362i	0.00101874271499362
92	0+0.000919834463787671i	0.000919834463787671
93	0+0.000830529071097933i	0.000830529071097933
94	0+0.000749894209332415i	0.000749894209332415
95	0+0.000677088069231556i	0.000677088069231556
96	0+0.000611350571574349i	0.000611350571574349
97	0+0.000551995432128206i	0.000551995432128206
98	0+0.000498402996999995i	0.000498402996999995
99	0+0.000450013773593942i	0.000450013773593942
100	0+0.000406322589637663i	0.000406322589637663
101	0+0.000366873319301874i	0.000366873319301874
102	0+0.000331254121350946i	0.000331254121350946
103	0+0.000299093139617943i	0.000299093139617943
104	0+0.000270054620910543i	0.000270054620910543
105	0+0.00024383540982688i	0.00024383540982688
106	0+0.000220161783882702i	0.000220161783882702
107	0+0.0001987865959125i	0.0001987865959125
108	0+0.000179486693910244i	0.000179486693910244
109	0+0.000162060591374097i	0.000162060591374097
110	0+0.00014632636383426i	0.00014632636383426
111	0+0.000132119749603644i	0.000132119749603644
112	0+0.000119292434923709i	0.000119292434923709
113	0+0.000107710505603686i	0.000107710505603686
114	0+9.72530489868896e-05i	9.72530489868896e-05
115	0+8.78108916509882e-05i	8.78108916509882e-05
116	0+7.92854596627962e-05i	7.92854596627962e-05
117	0+7.15877494894372e-05i	7.15877494894372e-05
118	0+6.46373988213371e-05i	6.46373988213371e-05
119	0+5.83618476091805e-05i	5.83618476091805e-05
120	0+5.26955805535448e-05i	5.26955805535448e-05
121	0+4.75794431400804e-05i	4.75794431400804e-05
122	0+4.29600240806139e-05i	4.29600240806139e-05
123	0+3.87890977111429e-05i	3.87890977111429e-05
124	0+3.50231205278562e-05i	3.50231205278562e-05
125	0+3.1622776601659e-05i	3.1622776601659e-05
126	0+2.85525671308627e-05i	2.85525671308627e-05
127	0+2.57804398401074e-05i	2.57804398401074e-05
128	0+2.32774543636662e-05i	2.32774543636662e-05
129	0+2.10174801133243e-05i	2.10174801133243e-05
130	0+1.89769234819497e-05i	1.89769234819497e-05
131	0+1.71344815313799e-05i	1.71344815313799e-05
132	0+1.54709195950707e-05i	1.54709195950707e-05
133	0+1.39688704720144e-05i	1.39688704720144e-05
134	0+1.26126531175551e-05i	1.26126531175551e-05
135	0+1.13881089372508e-05i	1.13881089372508e-05
136	0+1.0282453973633e-05i	1.0282453973633e-05
137	0+9.28414544522296e-06i	9.28414544522296e-06
138	0+8.382761242541e-06i	8.382761242541e-06
139	0+7.56889112344112e-06i	7.56889112344112e-06
140	0+6.83403847256328e-06i	6.83403847256328e-06
141	0+6.17053159881195e-06i	6.17053159881195e-06
142	0+5.57144364422257e-06i	5.57144364422257e-06
143	0+5.03052026929562e-06i	5.03052026929562e-06
144	0+4.54211435946051e-06i	4.54211435946051e-06
145	0+4.10112707050612e-06i	4.10112707050612e-06
146	0+3.70295459719901e-06i	3.70295459719901e-06
147	0+3.34344011131811e-06i	3.34344011131811e-06
148	0+3.01883036480965e-06i	3.01883036480965e-06
149	0+2.7257365074388e-06i	2.7257365074388e-06
150	0+2.46109870709427e-06i	2.46109870709427e-06
151	0+2.22215420658545e-06i	2.22215420658545e-06
152	0+2.00640848067291e-06i	2.00640848067291e-06
153	0+1.81160919424907e-06i	1.81160919424907e-06
154	0+1.6357226874484e-06i	1.6357226874484e-06
155	0+1.47691274654318e-06i	1.47691274654318e-06
156	0+1.3335214321575e-06i	1.3335214321575e-06
157	0+1.20405177215731e-06i	1.20405177215731e-06
158	0+1.08715213375968e-06i	1.08715213375968e-06
159	0+9.81602111547647e-07i	9.81602111547647e-07
160	0+8.86299787466152e-07i	8.86299787466152e-07
161	0+8.00250227855268e-07i	8.00250227855268e-07
162	0+7.22555094916065e-07i	7.22555094916065e-07
163	0+6.52403269803504e-07i	6.52403269803504e-07
164	0+5.89062383526644e-07i	5.89062383526644e-07
165	0+5.31871171897328e-07i	5.31871171897328e-07
166	0+4.80232571977568e-07i	4.80232571977568e-07
167	0+4.33607488712521e-07i	4.33607488712521e-07
168	0+3.91509167165667e-07i	3.91509167165667e-07
169	0+3.53498110462563e-07i	3.53498110462563e-07
170	0+3.19177492111434e-07i	3.19177492111434e-07
171	0+2.88189012800767e-07i	2.88189012800767e-07
172	0+2.60209159920346e-07i	2.60209159920346e-07
173	0+2.34945830354853e-07i	2.34945830354853e-07
174	0+2.12135280758437e-07i	2.12135280758437e-07
175	0+1.91539374308156e-07i	1.91539374308156e-07
176	0+1.72943094608811e-07i	1.72943094608811e-07
177	0+1.56152300643689e-07i	1.56152300643689e-07
178	0+1.40991700360001e-07i	1.40991700360001e-07
179	0+1.2730302093606e-07i	1.2730302093606e-07
180	0+1.14943355408104e-07i	1.14943355408104e-07
181	0+1.03783671937639e-07i	1.03783671937639e-07
182	0+9.3707465900286e-08i	9.3707465900286e-08
183	0+8.46095439981424e-08i	8.46095439981424e-08
184	0+7.6394926238055e-08i	7.6394926238055e-08
185	0+6.89778538516907e-08i	6.89778538516907e-08
186	0+6.22808940276723e-08i	6.22808940276723e-08
187	0+5.62341325782883e-08i	5.62341325782883e-08
188	0+5.07744422421261e-08i	5.07744422421261e-08
189	0+4.58448253421806e-08i	4.58448253421806e-08
190	0+4.13938177228847e-08i	4.13938177228847e-08
191	0+3.73749521254444e-08i	3.73749521254444e-08
192	0+3.3746272291736e-08i	3.3746272291736e-08
193	0+3.04698957198442e-08i	3.04698957198442e-08
194	0+2.75116177739914e-08i	2.75116177739914e-08
195	0+2.48405548022631e-08i	2.48405548022631e-08
196	0+2.24288213996379e-08i	2.24288213996379e-08
197	0+2.02512395635555e-08i	2.02512395635555e-08
198	0+1.8285076219189e-08i	1.8285076219189e-08
199	0+1.65098045969864e-08i	1.65098045969864e-08
200	0+1.49068916389587e-08i	1.49068916389587e-08
201	0+1.34596032305687e-08i	1.34596032305687e-08
202	0+1.21528299628265e-08i	1.21528299628265e-08
203	0+1.09729293054776e-08i	1.09729293054776e-08
204	0+9.90758351052316e-09i	9.90758351052316e-09
205	0+8.94567071091436e-09i	8.94567071091436e-09
206	0+8.07714840976458e-09i	8.07714840976458e-09
207	0+7.29294982990465e-09i	7.29294982990465e-09
208	0+6.58488786379091e-09i	6.58488786379091e-09
209	0+5.94557075327363e-09i	5.94557075327363e-09
210	0+5.36832384888813e-09i	5.36832384888813e-09
211	0+4.84712109444743e-09i	4.84712109444743e-09
212	0+4.37652125636748e-09i	4.37652125636748e-09
213	0+3.95161105776766e-09i	3.95161105776766e-09
214	0+3.56795488261399e-09i	3.56795488261399e-09
215	0+3.22154736923924e-09i	3.22154736923924e-09
216	0+2.90877193980942e-09i	2.90877193980942e-09
217	0+2.62636355079702e-09i	2.62636355079702e-09
218	0+2.37137372352646e-09i	2.37137372352646e-09
219	0+2.1411405083214e-09i	2.1411405083214e-09
220	0+1.93326027797245e-09i	1.93326027797245e-09
221	0+1.745562822264e-09i	1.745562822264e-09
222	0+1.57608861597107e-09i	1.57608861597107e-09
223	0+1.42306847526713e-09i	1.42306847526713e-09
224	0+1.28490488730428e-09i	1.28490488730428e-09
225	0+1.1601552895222e-09i	1.1601552895222e-09
226	0+1.0475175759285e-09i	1.0475175759285e-09
227	0+9.45815522598865e-10i	9.45815522598865e-10
228	0+8.53987722770082e-10i	8.53987722770082e-10
229	0+7.7107529700205e-10i	7.7107529700205e-10
230	0+6.96212651730316e-10i	6.96212651730316e-10
231	0+6.28618401273305e-10i	6.28618401273305e-10
232	0+5.67586713023431e-10i	5.67586713023431e-10
233	0+5.1248067235131e-10i	5.1248067235131e-10
234	0+4.6272457837943e-10i	4.6272457837943e-10
235	0+4.17799323219117e-10i	4.17799323219117e-10
236	0+3.77235825459675e-10i	3.77235825459675e-10
237	0+3.40610445972361e-10i	3.40610445972361e-10
238	0+3.07541173047944e-10i	3.07541173047944e-10
239	0+2.77682424897912e-10i	2.77682424897912e-10
240	0+2.50722595790169e-10i	2.50722595790169e-10
241	0+2.26380343186013e-10i	2.26380343186013e-10
242	0+2.04401403132151e-10i	2.04401403132151e-10
243	0+1.84556315810132e-10i	1.84556315810132e-10
244	0+1.6663804371841e-10i	1.6663804371841e-10
245	0+1.50459486716974e-10i	1.50459486716974e-10
246	0+1.35851505016459e-10i	1.35851505016459e-10
247	0+1.22661922969143e-10i	1.22661922969143e-10
248	0+1.10752818619522e-10i	1.10752818619522e-10
249	0+9.99999452668297e-11i	9.99999452668297e-11
250	0-9.99994859567949e-12i	9.99994859567949e-12
251	0-1.11734970004494e-11i	1.11734970004494e-11
252	0-1.24848973536277e-11i	1.24848973536277e-11
253	0-1.39501643181938e-11i	1.39501643181938e-11
254	0-1.55871476215466e-11i	1.55871476215466e-11
255	0-1.7416650147563e-11i	1.7416650147563e-11
256	0-1.94606872868897e-11i	1.94606872868897e-11
257	0-2.1744448327233e-11i	2.1744448327233e-11
258	0-2.42963506925964e-11i	2.42963506925964e-11
259	0-2.71478789041513e-11i	2.71478789041513e-11
260	0-3.03337766155341e-11i	3.03337766155341e-11
261	0-3.38939084940139e-11i	3.38939084940139e-11
262	0-3.78715031403311e-11i	3.78715031403311e-11
263	0-4.23161606593089e-11i	4.23161606593089e-11
264	0-4.72822235940967e-11i	4.72822235940967e-11
265	0-5.28313401531747e-11i	5.28313401531747e-11
266	0-5.90316412207011e-11i	5.90316412207011e-11
267	0-6.5959553162776e-11i	6.5959553162776e-11
268	0-7.37004464851081e-11i	7.37004464851081e-11
269	0-8.23498342506776e-11i	8.23498342506776e-11
270	0-9.20142673652624e-11i	9.20142673652624e-11
271	0-1.02813087314233e-10i	1.02813087314233e-10
272	0-1.14879059184389e-10i	1.14879059184389e-10
273	0-1.28361285545528e-10i	1.28361285545528e-10
274	0-1.43425639619407e-10i	1.43425639619407e-10
275	0-1.60257812173036e-10i	1.60257812173036e-10
276	0-1.79065545174763e-10i	1.79065545174763e-10
277	0-2.00080573384966e-10i	2.00080573384966e-10
278	0-2.23561768356033e-10i	2.23561768356033e-10
279	0-2.49798851939054e-10i	2.49798851939054e-10
280	0-2.7911499831182e-10i	2.7911499831182e-10
281	0-3.11871602120219e-10i	3.11871602120219e-10
282	0-3.48472572741056e-10i	3.48472572741056e-10
283	0-3.8936912047013e-10i	3.8936912047013e-10
284	0-4.35065109458821e-10i	4.35065109458821e-10
285	0-4.86123925468177e-10i	4.86123925468177e-10
286	0-5.43174982217119e-10i	5.43174982217119e-10
287	0-6.06921545403964e-10i	6.06921545403964e-10
288	0-6.78149270189142e-10i	6.78149270189142e-10
289	0-7.57736325527066e-10i	7.57736325527066e-10
290	0-8.46663538179107e-10i	8.46663538179107e-10
291	0-9.46027157009077e-10i	9.46027157009077e-10
292	0-1.05705211170427e-09i	1.05705211170427e-09
293	0-1.18110670930487e-09i	1.18110670930487e-09
294	0-1.31972037961796e-09i	1.31972037961796e-09
295	0-1.47460157774442e-09i	1.47460157774442e-09
296	0-1.64765951887632e-09i	1.64765951887632e-09
297	0-1.84102740346776e-09i	1.84102740346776e-09
298	0-2.05708872472004e-09i	2.05708872472004e-09
299	0-2.29850674716358e-09i	2.29850674716358e-09
300	0-2.5682574295773e-09i	2.5682574295773e-09
301	0-2.86966585381198e-09i	2.86966585381198e-09
302	0-3.20644713787016e-09i	3.20644713787016e-09
303	0-3.58275304172742e-09i	3.58275304172742e-09
304	0-4.00322161622652e-09i	4.00322161622652e-09
305	0-4.47303618965646e-09i	4.47303618965646e-09
306	0-4.99798774776699e-09i	4.99798774776699e-09
307	0-5.58454698194515e-09i	5.58454698194515e-09
308	0-6.23994449744944e-09i	6.23994449744944e-09
309	0-6.9722587549462e-09i	6.9722587549462e-09
310	0-7.79051679688452e-09i	7.79051679688452e-09
311	0-8.70480475834297e-09i	8.70480475834297e-09
312	0-9.72639278751692e-09i	9.72639278751692e-09
313	0-1.08678734903948e-08i	1.08678734903948e-08
314	0-1.21433174835594e-08i	1.21433174835594e-08
315	0-1.35684462879186e-08i	1.35684462879186e-08
316	0-1.51608270564296e-08i	1.51608270564296e-08
317	0-1.69400880796231e-08i	1.69400880796231e-08
318	0-1.89281615427327e-08i	1.89281615427327e-08
319	0-2.11495536471272e-08i	2.11495536471272e-08
320	0-2.36316463042191e-08i	2.36316463042191e-08
321	0-2.6405034957531e-08i	2.6405034957531e-08
322	0-2.95039061634521e-08i	2.95039061634521e-08
323	0-3.29664582361278e-08i	3.29664582361278e-08
324	0-3.68353719498766e-08i	3.68353719498766e-08
325	0-4.1158338269016e-08i	4.1158338269016e-08
326	0-4.59886437751158e-08i	4.59886437751158e-08
327	0-5.1385829741773e-08i	5.1385829741773e-08
328	0-5.74164245784861e-08i	5.74164245784861e-08
329	0-6.41547645874976e-08i	6.41547645874976e-08
330	0-7.16839102275325e-08i	7.16839102275325e-08
331	0-8.00966695341324e-08i	8.00966695341324e-08
332	0-8.94967426707755e-08i	8.94967426707755e-08
333	0-9.9999999980379e-08i	9.9999999980379e-08
334	0-1.11735910243399e-07i	1.11735910243399e-07
335	0-1.24849136262103e-07i	1.24849136262103e-07
336	0-1.39501318742566e-07i	1.39501318742566e-07
337	0-1.55873068244272e-07i	1.55873068244272e-07
338	0-1.7416619151811e-07i	1.7416619151811e-07
339	0-1.9460617943682e-07i	1.9460617943682e-07
340	0-2.1744498582871e-07i	2.1744498582871e-07
341	0-2.42964134124206e-07i	2.42964134124206e-07
342	0-2.71478186741562e-07i	2.71478186741562e-07
343	0-3.03338622858847e-07i	3.03338622858847e-07
344	0-3.3893817131141e-07i	3.3893817131141e-07
345	0-3.78715650725307e-07i	3.78715650725307e-07
346	0-4.23161379370766e-07i	4.23161379370766e-07
347	0-4.72823218748681e-07i	4.72823218748681e-07
348	0-5.28313327113516e-07i	5.28313327113516e-07
349	0-5.90315704801857e-07i	5.90315704801857e-07
350	0-6.59594625788706e-07i	6.59594625788706e-07
351	0-7.37004058638537e-07i	7.37004058638537e-07
352	0-8.23498193173244e-07i	8.23498193173244e-07
353	0-9.20143201697946e-07i	9.20143201697946e-07
354	0-1.02813038130128e-06i	1.02813038130128e-06
355	0-1.14879083948729e-06i	1.14879083948729e-06
356	0-1.28361190094199e-06i	1.28361190094199e-06
357	0-1.43425544070257e-06i	1.43425544070257e-06
358	0-1.60257837124551e-06i	1.60257837124551e-06
359	0-1.79065552969067e-06i	1.79065552969067e-06
360	0-2.00080525461663e-06i	2.00080525461663e-06
361	0-2.23561796244239e-06i	2.23561796244239e-06
362	0-2.49798807869167e-06i	2.49798807869167e-06
363	0-2.79114971643913e-06i	2.79114971643913e-06
364	0-3.11871654046066e-06i	3.11871654046066e-06
365	0-3.48472631288256e-06i	3.48472631288256e-06
366	0-3.89369066350227e-06i	3.89369066350227e-06
367	0-4.35065070307203e-06i	4.35065070307203e-06
368	0-4.86123916244874e-06i	4.86123916244874e-06
369	0-5.43174982499541e-06i	5.43174982499541e-06
370	0-6.06921510633567e-06i	6.06921510633567e-06
371	0-6.78149274082293e-06i	6.78149274082293e-06
372	0-7.57736263869367e-06i	7.57736263869367e-06
373	0-8.46663511319534e-06i	8.46663511319534e-06
374	0-9.46027180669594e-06i	9.46027180669594e-06
375	0-1.05705208099805e-05i	1.05705208099805e-05
376	0-1.1811067639515e-05i	1.1811067639515e-05
377	0-1.31972039306499e-05i	1.31972039306499e-05
378	0-1.47460159320982e-05i	1.47460159320982e-05
379	0-1.64765951191965e-05i	1.64765951191965e-05
380	0-1.84102735256422e-05i	1.84102735256422e-05
381	0-2.05708866933151e-05i	2.05708866933151e-05
382	0-2.29850674818482e-05i	2.29850674818482e-05
383	0-2.56825743596673e-05i	2.56825743596673e-05
384	0-2.86966582223068e-05i	2.86966582223068e-05
385	0-3.20644722601348e-05i	3.20644722601348e-05
386	0-3.58275299290859e-05i	3.58275299290859e-05
387	0-4.00322166666289e-05i	4.00322166666289e-05
388	0-4.47303616635022e-05i	4.47303616635022e-05
389	0-4.99798767383272e-05i	4.99798767383272e-05
390	0-5.58454701877907e-05i	5.58454701877907e-05
391	0-6.23994444168588e-05i	6.23994444168588e-05
392	0-6.9722587175785e-05i	6.9722587175785e-05
393	0-7.79051673922106e-05i	7.79051673922106e-05
394	0-8.70480478744525e-05i	8.70480478744525e-05
395	0-9.72639285994124e-05i	9.72639285994124e-05
396	0-0.000108678735911907i	0.000108678735911907
397	0-0.000121433174759414i	0.000121433174759414
398	0-0.000135684463095855i	0.000135684463095855
399	0-0.000151608269833138i	0.000151608269833138
400	0-0.000169400880228781i	0.000169400880228781
401	0-0.000189281615401792i	0.000189281615401792
402	0-0.00021149553580067i	0.00021149553580067
403	0-0.000236316461948312i	0.000236316461948312
404	0-0.000264050349698238i	0.000264050349698238
405	0-0.000295039061607999i	0.000295039061607999
406	0-0.000329664580918105i	0.000329664580918105
407	0-0.000368353720078827i	0.000368353720078827
408	0-0.000411583381866754i	0.000411583381866754
409	0-0.000459886437939471i	0.000459886437939471
410	0-0.000513858297294366i	0.000513858297294366
411	0-0.000574164245593571i	0.000574164245593571
412	0-0.00064154764582737i	0.00064154764582737
413	0-0.000716839101398909i	0.000716839101398909
414	0-0.000800966694580609i	0.000800966694580609
415	0-0.000894967426547209i	0.000894967426547209
416	0-0.001i	0.001
417	0-0.00111735910194852i	0.00111735910194852
418	0-0.00124849136270713i	0.00124849136270713
419	0-0.00139501318782495i	0.00139501318782495
420	0-0.00155873068275445i	0.00155873068275445
421	0-0.00174166191586219i	0.00174166191586219
422	0-0.00194606179420556i	0.00194606179420556
423	0-0.00217444985870983i	0.00217444985870983
424	0-0.00242964134136001i	0.00242964134136001
425	0-0.00271478186723906i	0.00271478186723906
426	0-0.00303338622916433i	0.00303338622916433
427	0-0.00338938171288195i	0.00338938171288195
428	0-0.00378715650686647i	0.00378715650686647
429	0-0.00423161379345091i	0.00423161379345091
430	0-0.00472823218804325i	0.00472823218804325
431	0-0.00528313327143599i	0.00528313327143599
432	0-0.00590315704764606i	0.00590315704764606
433	0-0.00659594625741875i	0.00659594625741875
434	0-0.00737004058669004i	0.00737004058669004
435	0-0.008234981931268i	0.008234981931268
436	0-0.00920143201528381i	0.00920143201528381
437	0-0.0102813038132378i	0.0102813038132378
438	0-0.0114879083956191i	0.0114879083956191
439	0-0.0128361190081959i	0.0128361190081959
440	0-0.0143425544075019i	0.0143425544075019
441	0-0.0160257837124138i	0.0160257837124138
442	0-0.0179065552969237i	0.0179065552969237
443	0-0.0200080525455619i	0.0200080525455619
444	0-0.0223561796240477i	0.0223561796240477
445	0-0.0249798807877255i	0.0249798807877255
446	0-0.0279114971637539i	0.0279114971637539
447	0-0.0311871654049305i	0.0311871654049305
448	0-0.0348472631291727i	0.0348472631291727
449	0-0.0389369066353756i	0.0389369066353756
450	0-0.0435065070307562i	0.0435065070307562
451	0-0.0486123916248023i	0.0486123916248023
452	0-0.0543174982494584i	0.0543174982494584
453	0-0.0606921510641047i	0.0606921510641047
454	0-0.0678149274083109i	0.0678149274083109
455	0-0.0757736263876535i	0.0757736263876535
456	0-0.0846663511318907i	0.0846663511318907
457	0-0.0946027180659858i	0.0946027180659858
458	0-0.105705208100098i	0.105705208100098
459	0-0.118110676394006i	0.118110676394006
460	0-0.131972039306137i	0.131972039306137
461	0-0.147460159321418i	0.147460159321418
462	0-0.164765951192564i	0.164765951192564
463	0-0.184102735256215i	0.184102735256215
464	0-0.205708866932149i	0.205708866932149
465	0-0.229850674818152i	0.229850674818152
466	0-0.256825743597068i	0.256825743597068
467	0-0.28696658222288i	0.28696658222288
468	0-0.320644722601788i	0.320644722601788
469	0-0.358275299290863i	0.358275299290863
470	0-0.400322166665971i	0.400322166665971
471	0-0.447303616635973i	0.447303616635973
472	0-0.499798767382689i	0.499798767382689
473	0-0.558454701877694i	0.558454701877694
474	0-0.623994444168982i	0.623994444168982
475	0-0.697225871757509i	0.697225871757509
476	0-0.779051673922242i	0.779051673922242
477	0-0.870480478745235i	0.870480478745235
478	0-0.972639285994486i	0.972639285994486
479	0-1.08678735911863i	1.08678735911863
480	0-1.21433174759379i	1.21433174759379
481	0-1.35684463095896i	1.35684463095896
482	0-1.51608269833197i	1.51608269833197
483	0-1.69400880228788i	1.69400880228788
484	0-1.89281615401725i	1.89281615401725
485	0-2.11495535800634i	2.11495535800634
486	0-2.36316461948314i	2.36316461948314
487	0-2.64050349698218i	2.64050349698218
488	0-2.95039061607991i	2.95039061607991
489	0-3.29664580918034i	3.29664580918034
490	0-3.68353720078806i	3.68353720078806
491	0-4.11583381866649i	4.11583381866649
492	0-4.59886437939447i	4.59886437939447
493	0-5.13858297294321i	5.13858297294321
494	0-5.74164245593574i	5.74164245593574
495	0-6.41547645827375i	6.41547645827375
496	0-7.16839101398857i	7.16839101398857
497	0-7.79019989102056i	7.79019989102056
498	0-8.00966694580602i	8.00966694580602
499	0-8.94967426547248i	8.94967426547248
500	0-10i	10


==> data/errEIGYWrefvsROMsizeTime_N500.txt <==
Time	errEIGWY100	errEIGWY200	errEIGWY300	errEIGWY400	errEIGWY500
0	0.00543174982494571	2.64050349696695e-05	1.28361189984172e-07	6.23994358271577e-10	1.57651669496772e-14
0.01	0.0054317498249457	2.64050349697007e-05	1.28361190009306e-07	6.23994338139769e-10	5.6621374255883e-15
0.02	0.00543174982494555	2.64050349696548e-05	1.2836119004914e-07	6.23994319381241e-10	8.32667268468867e-15
0.03	0.00543174982494563	2.64050349696742e-05	1.28361189994903e-07	6.23994313388347e-10	9.2148511043888e-15
0.04	0.00543174982494563	2.64050349696475e-05	1.28361190017278e-07	6.23994306815274e-10	9.88098491916389e-15
0.05	0.00543174982494567	2.64050349696482e-05	1.28361189998383e-07	6.23994333660384e-10	5.55111512312578e-15
0.06	0.00543174982494565	2.64050349696637e-05	1.28361190011848e-07	6.2399429706422e-10	4.55191440096314e-15
0.07	0.00543174982494557	2.64050349696914e-05	1.28361190045662e-07	6.23994308244292e-10	9.76996261670138e-15
0.08	0.00543174982494565	2.64050349697015e-05	1.28361190010946e-07	6.23994266237535e-10	8.43769498715119e-15
0.09	0.00543174982494573	2.64050349697029e-05	1.28361189990469e-07	6.23994302195094e-10	1.21014309684142e-14
0.1	0.00543174982494568	2.64050349697036e-05	1.28361189940299e-07	6.23994322694023e-10	5.44009282066327e-15
0.11	0.00543174982494573	2.64050349697024e-05	1.28361189919976e-07	6.23994322589734e-10	7.99360577730113e-15
0.12	0.00543174982494566	2.64050349697403e-05	1.28361189911716e-07	6.23994308833422e-10	8.88178419700125e-15
0.13	0.00543174982494572	2.64050349697525e-05	1.28361189911958e-07	6.23994294620177e-10	7.43849426498855e-15
0.14	0.00543174982494565	2.64050349697306e-05	1.28361189904724e-07	6.23994302122232e-10	7.54951656745106e-15
0.15	0.00543174982494571	2.64050349697268e-05	1.28361189846489e-07	6.23994262428855e-10	6.55031584528842e-15
0.16	0.00543174982494571	2.64050349697198e-05	1.28361189857977e-07	6.23994261840239e-10	5.88418203051333e-15
0.17	0.00543174982494564	2.64050349696786e-05	1.2836118983328e-07	6.23994285517942e-10	3.99680288865056e-15
0.18	0.00543174982494567	2.64050349696856e-05	1.28361189864363e-07	6.23994288377806e-10	8.21565038222616e-15
0.19	0.00543174982494562	2.64050349696752e-05	1.28361189875055e-07	6.2399429563834e-10	3.94129173741931e-15
0.2	0.0054317498249456	2.64050349696618e-05	1.28361189847599e-07	6.23994262720849e-10	7.105427357601e-15
0.21	0.00543174982494564	2.64050349696376e-05	1.28361189860567e-07	6.23994238853542e-10	5.10702591327572e-15
0.22	0.0054317498249456	2.64050349696284e-05	1.28361189856382e-07	6.23994271356446e-10	8.32667268468867e-15
0.23	0.00543174982494568	2.64050349696378e-05	1.28361189836687e-07	6.23994275454613e-10	5.21804821573824e-15
0.24	0.00543174982494559	2.64050349696194e-05	1.28361189880468e-07	6.2399428521247e-10	1.0325074129014e-14
0.25	0.00543174982494562	2.64050349696826e-05	1.28361189864479e-07	6.23994247714872e-10	7.7715611723761e-15
0.26	0.00543174982494566	2.64050349696637e-05	1.28361189865223e-07	6.23994230915532e-10	7.32747196252603e-15
0.27	0.00543174982494564	2.64050349697104e-05	1.28361189840282e-07	6.2399422765116e-10	7.7715611723761e-15
0.28	0.00543174982494557	2.64050349697186e-05	1.28361189813882e-07	6.23994240150897e-10	8.77076189453874e-15
0.29	0.00543174982494557	2.64050349697429e-05	1.28361189820006e-07	6.23994260515596e-10	3.88578058618805e-15
0.3	0.00543174982494556	2.64050349697437e-05	1.2836118983355e-07	6.23994252200199e-10	5.21804821573824e-15
0.31	0.00543174982494564	2.64050349697566e-05	1.28361189840482e-07	6.2399424792302e-10	1.19904086659517e-14
0.32	0.00543174982494562	2.64050349697337e-05	1.28361189849344e-07	6.23994281261116e-10	6.99440505513849e-15
0.33	0.00543174982494569	2.640503496973e-05	1.28361189830269e-07	6.23994270568754e-10	6.21724893790088e-15
0.34	0.00543174982494562	2.64050349697155e-05	1.28361189808579e-07	6.23994274804178e-10	6.99440505513849e-15
0.35	0.00543174982494569	2.64050349697402e-05	1.28361189796601e-07	6.23994273417534e-10	8.65973959207622e-15
0.36	0.00543174982494566	2.64050349697159e-05	1.2836118979712e-07	6.2399428012084e-10	4.55191440096314e-15
0.37	0.00543174982494566	2.64050349697582e-05	1.28361189810295e-07	6.23994288081474e-10	5.99520433297585e-15
0.38	0.00543174982494566	2.64050349697449e-05	1.28361189807224e-07	6.2399431829002e-10	8.88178419700125e-15
0.39	0.00543174982494566	2.64050349697463e-05	1.2836118976231e-07	6.23994311961539e-10	6.66133814775094e-15
0.4	0.00543174982494569	2.64050349697726e-05	1.28361189772382e-07	6.23994313489839e-10	1.27675647831893e-14
0.41	0.00543174982494567	2.64050349697767e-05	1.28361189783746e-07	6.23994324337732e-10	8.10462807976364e-15
0.42	0.00543174982494567	2.64050349697689e-05	1.28361189802902e-07	6.23994339815962e-10	6.43929354282591e-15
0.43	0.00543174982494565	2.64050349697677e-05	1.28361189806474e-07	6.23994350077109e-10	7.32747196252603e-15
0.44	0.00543174982494567	2.64050349697744e-05	1.28361189810095e-07	6.23994347440509e-10	6.55031584528842e-15
0.45	0.0054317498249456	2.64050349697536e-05	1.28361189793135e-07	6.23994360124626e-10	7.105427357601e-15
0.46	0.00543174982494569	2.64050349697142e-05	1.28361189810932e-07	6.23994365495236e-10	7.32747196252603e-15
0.47	0.00543174982494565	2.64050349697166e-05	1.28361189821832e-07	6.23994341282997e-10	8.43769498715119e-15
0.48	0.00543174982494565	2.64050349696997e-05	1.28361189802972e-07	6.23994350356156e-10	8.54871728961371e-15
0.49	0.00543174982494565	2.64050349696995e-05	1.28361189780763e-07	6.2399437492125e-10	4.9960036108132e-15
0.5	0.00543174982494569	2.6405034969702e-05	1.28361189783237e-07	6.23994372334871e-10	6.66133814775094e-15
0.51	0.00543174982494564	2.64050349696772e-05	1.28361189795881e-07	6.23994374975091e-10	5.55111512312578e-15
0.52	0.00543174982494565	2.64050349697086e-05	1.28361189797424e-07	6.23994358013654e-10	6.10622663543836e-15
0.53	0.00543174982494565	2.64050349696941e-05	1.28361189804309e-07	6.23994367541122e-10	5.10702591327572e-15
0.54	0.00543174982494567	2.64050349697161e-05	1.28361189804073e-07	6.23994385141733e-10	3.88578058618805e-15
0.55	0.0054317498249456	2.64050349697317e-05	1.28361189822776e-07	6.239943661512e-10	4.66293670342566e-15
0.56	0.0054317498249456	2.64050349697284e-05	1.28361189817834e-07	6.23994378413001e-10	4.44089209850063e-15
0.57	0.00543174982494561	2.64050349697153e-05	1.28361189829437e-07	6.23994343484589e-10	5.99520433297585e-15
0.58	0.00543174982494562	2.64050349697533e-05	1.28361189820996e-07	6.23994371472066e-10	5.88418203051333e-15
0.59	0.00543174982494563	2.64050349697886e-05	1.28361189811085e-07	6.23994356389419e-10	4.82947015711943e-15
0.6	0.00543174982494564	2.64050349697755e-05	1.28361189833271e-07	6.23994376514375e-10	9.54791801177635e-15
0.61	0.00543174982494566	2.64050349697779e-05	1.28361189816404e-07	6.2399437632872e-10	6.66133814775094e-15
0.62	0.00543174982494561	2.64050349697593e-05	1.2836118984464e-07	6.23994407350481e-10	8.32667268468867e-15
0.63	0.00543174982494561	2.6405034969793e-05	1.28361189806858e-07	6.23994408166353e-10	6.10622663543836e-15
0.64	0.00543174982494551	2.640503496979e-05	1.28361189827136e-07	6.23994405893315e-10	6.43929354282591e-15
0.65	0.00543174982494553	2.64050349698091e-05	1.28361189805013e-07	6.23994394985264e-10	8.77076189453874e-15
0.66	0.00543174982494553	2.64050349698111e-05	1.2836118979621e-07	6.23994386760282e-10	9.10382880192628e-15
0.67	0.00543174982494554	2.64050349697899e-05	1.28361189816837e-07	6.23994411389823e-10	8.32667268468867e-15
0.68	0.00543174982494553	2.6405034969798e-05	1.28361189835829e-07	6.2399441451775e-10	9.99200722162641e-15
0.69	0.00543174982494561	2.64050349697951e-05	1.28361189832775e-07	6.23994443018078e-10	6.77236045021345e-15
0.7	0.00543174982494554	2.64050349697846e-05	1.28361189825438e-07	6.23994451324415e-10	7.88258347483861e-15
0.71	0.00543174982494557	2.64050349697921e-05	1.28361189809364e-07	6.23994420726381e-10	8.77076189453874e-15
0.72	0.00543174982494559	2.64050349697925e-05	1.28361189820212e-07	6.23994428148192e-10	5.21804821573824e-15
0.73	0.00543174982494561	2.64050349697737e-05	1.28361189844034e-07	6.23994452368955e-10	8.32667268468867e-15
0.74	0.00543174982494563	2.64050349697606e-05	1.28361189833995e-07	6.23994448974112e-10	6.32827124036339e-15
0.75	0.00543174982494566	2.64050349697336e-05	1.28361189838392e-07	6.23994417954247e-10	7.88258347483861e-15
0.76	0.00543174982494564	2.64050349697554e-05	1.28361189888689e-07	6.23994419742413e-10	7.54951656745106e-15
0.77	0.00543174982494562	2.64050349697782e-05	1.28361189910819e-07	6.23994408886921e-10	5.21804821573824e-15
0.78	0.00543174982494564	2.64050349697738e-05	1.28361189911964e-07	6.23994386833842e-10	6.99440505513849e-15
0.79	0.00543174982494566	2.64050349697558e-05	1.28361189911701e-07	6.23994409614114e-10	9.65894031423886e-15
0.8	0.00543174982494565	2.64050349697762e-05	1.28361189905818e-07	6.23994421608978e-10	5.55111512312578e-15
0.81	0.00543174982494561	2.6405034969758e-05	1.28361189905041e-07	6.23994433012908e-10	1.0547118733939e-14
0.82	0.00543174982494568	2.6405034969777e-05	1.28361189878495e-07	6.23994408104241e-10	1.28785870856518e-14
0.83	0.0054317498249457	2.64050349697627e-05	1.28361189910577e-07	6.23994387939142e-10	5.77315972805081e-15
0.84	0.0054317498249457	2.64050349697622e-05	1.28361189911025e-07	6.23994355936772e-10	8.21565038222616e-15
0.85	0.0054317498249457	2.64050349697899e-05	1.28361189915643e-07	6.23994360226266e-10	9.2148511043888e-15
0.86	0.00543174982494567	2.64050349697748e-05	1.28361189884201e-07	6.23994374566773e-10	1.0547118733939e-14
0.87	0.00543174982494571	2.64050349697679e-05	1.28361189873521e-07	6.23994363792842e-10	6.32827124036339e-15
0.88	0.0054317498249457	2.64050349697816e-05	1.28361189868017e-07	6.23994373445092e-10	5.88418203051333e-15
0.89	0.00543174982494574	2.64050349697695e-05	1.28361189886754e-07	6.23994360579825e-10	7.105427357601e-15
0.9	0.00543174982494579	2.64050349697687e-05	1.28361189894442e-07	6.2399435120611e-10	9.88098491916389e-15
0.91	0.00543174982494566	2.64050349697673e-05	1.28361189885199e-07	6.23994352479271e-10	1.11022302462516e-14
0.92	0.00543174982494571	2.64050349697829e-05	1.28361189898043e-07	6.23994354236115e-10	9.43689570931383e-15
0.93	0.00543174982494575	2.64050349697719e-05	1.28361189862802e-07	6.23994349397458e-10	7.105427357601e-15
0.94	0.00543174982494575	2.64050349697542e-05	1.28361189835127e-07	6.23994353948621e-10	7.54951656745106e-15
0.95	0.00543174982494574	2.64050349697708e-05	1.28361189848797e-07	6.23994353207546e-10	1.01030295240889e-14
0.96	0.0054317498249458	2.64050349697635e-05	1.28361189846583e-07	6.23994334295615e-10	1.12132525487141e-14
0.97	0.00543174982494576	2.64050349697154e-05	1.28361189832233e-07	6.23994350864568e-10	8.43769498715119e-15
0.98	0.00543174982494575	2.64050349697259e-05	1.28361189848478e-07	6.23994353717876e-10	8.43769498715119e-15
0.99	0.00543174982494574	2.64050349697021e-05	1.28361189826671e-07	6.23994370891041e-10	8.99280649946377e-15
1	0.00543174982494572	2.64050349697248e-05	1.28361189874232e-07	6.23994359886072e-10	7.7715611723761e-15


==> data/errEIGYWrefvsROMsize_N500.txt <==
ROMsize	errEIGWrefY errEIGWrefW
100	0.00543174982494572 5.10702591327572e-15
200	2.64050349697248e-05 5.10702591327572e-15
300	1.28361189874232e-07 5.10702591327572e-15
400	6.23994359886072e-10 5.10702591327572e-15
500	7.7715611723761e-15 5.10702591327572e-15

==> data/errHamvsROMsizeandTime_N500.txt <==
time	errHRefY100	errHRefY200	errHRefY300	errHRefY400	errHRefY500	errHYcons100	errHYcons200	errHYcons300	errHYcons400	errHYcons500
0	2.08558519347521e-05	8.64741172071359e-08	4.86046279613017e-10	3.61232571632897e-12	1.45716771982052e-16	0	0	0	0	0
0.01	2.08558519349811e-05	8.64741175124473e-08	4.86046307368593e-10	3.61230489964726e-12	1.73472347597681e-16	1.17961196366423e-16	1.94289029309402e-16	8.32667268468867e-17	1.31838984174237e-16	2.08166817117217e-16
0.02	2.08558519350643e-05	8.64741172904027e-08	4.86046182468503e-10	3.6123742885863e-12	8.32667268468867e-17	2.22044604925031e-16	6.93889390390723e-18	1.87350135405495e-16	4.16333634234434e-17	2.77555756156289e-17
0.03	2.08558519350921e-05	8.64741175193862e-08	4.86046383696426e-10	3.61228408296554e-12	9.0205620750794e-17	2.98372437868011e-16	2.70616862252382e-16	6.24500451351651e-17	8.32667268468867e-17	1.38777878078145e-17
0.04	2.08558519351615e-05	8.64741175540806e-08	4.86046272674123e-10	3.61233265522287e-12	4.85722573273506e-17	2.63677968348475e-16	2.0122792321331e-16	1.52655665885959e-16	1.38777878078145e-16	4.85722573273506e-17
0.05	2.08558519349117e-05	8.64741175193862e-08	4.86046460024259e-10	3.61247143310095e-12	9.0205620750794e-17	1.38777878078145e-17	1.66533453693773e-16	3.46944695195361e-17	0	9.0205620750794e-17
0.06	2.08558519350505e-05	8.64741174499972e-08	4.86046460024259e-10	3.61272817217539e-12	2.77555756156289e-17	2.77555756156289e-17	2.77555756156289e-17	9.0205620750794e-17	1.31838984174237e-16	9.71445146547012e-17
0.07	2.08558519346272e-05	8.64741172973416e-08	4.86046168590715e-10	3.61211754951185e-12	3.40005801291454e-16	2.77555756156289e-17	1.87350135405495e-16	1.38777878078145e-17	1.11022302462516e-16	9.71445146547012e-17
0.08	2.08558519348909e-05	8.64741175402028e-08	4.86046147774033e-10	3.61233959411678e-12	1.52655665885959e-16	6.24500451351651e-17	2.56739074444567e-16	2.08166817117217e-16	6.24500451351651e-17	8.32667268468867e-17
0.09	2.08558519346064e-05	8.6474117200197e-08	4.86046279613017e-10	3.61219387734479e-12	0	5.55111512312578e-17	8.32667268468867e-17	9.0205620750794e-17	4.16333634234434e-17	2.35922392732846e-16
0.1	2.08558519350088e-05	8.64741173181582e-08	4.86046217162972e-10	3.61229796075335e-12	8.32667268468867e-17	2.56739074444567e-16	1.11022302462516e-16	6.24500451351651e-17	2.77555756156289e-17	6.24500451351651e-17
0.11	2.08558519348145e-05	8.6474117200197e-08	4.86045967362791e-10	3.61215224398137e-12	3.05311331771918e-16	1.80411241501588e-16	1.11022302462516e-16	1.94289029309402e-16	5.55111512312578e-17	4.16333634234434e-17
0.12	2.08558519350366e-05	8.64741173181582e-08	4.8604619634629e-10	3.61233265522287e-12	9.0205620750794e-17	1.45716771982052e-16	2.77555756156289e-17	2.22044604925031e-16	1.31838984174237e-16	8.32667268468867e-17
0.13	2.08558519348423e-05	8.64741172279526e-08	4.86046078385094e-10	3.61247837199485e-12	1.80411241501588e-16	6.93889390390723e-17	0	2.22044604925031e-16	1.31838984174237e-16	5.55111512312578e-17
0.14	2.08558519346619e-05	8.64741171516248e-08	4.86046175529609e-10	3.61222163292041e-12	1.2490009027033e-16	5.55111512312578e-17	9.0205620750794e-17	4.16333634234434e-17	4.16333634234434e-17	1.66533453693773e-16
0.15	2.08558519347174e-05	8.64741170614192e-08	4.86046029812837e-10	3.61222163292041e-12	1.52655665885959e-16	1.80411241501588e-16	6.93889390390723e-17	3.46944695195361e-17	1.11022302462516e-16	2.08166817117217e-16
0.16	2.0855851934766e-05	8.64741171724415e-08	4.86046140835139e-10	3.61211754951185e-12	1.52655665885959e-16	1.17961196366423e-16	6.93889390390723e-17	3.46944695195361e-17	1.04083408558608e-16	9.71445146547012e-17
0.17	2.08558519350643e-05	8.64741172210137e-08	4.86046147774033e-10	3.61245061641924e-12	1.94289029309402e-16	3.19189119579733e-16	2.08166817117217e-17	1.2490009027033e-16	1.31838984174237e-16	4.16333634234434e-17
0.18	2.08558519350019e-05	8.64741171238692e-08	4.86046036751731e-10	3.61236734969239e-12	0	3.67761376907083e-16	3.46944695195361e-17	1.2490009027033e-16	1.59594559789866e-16	2.63677968348475e-16
0.19	2.08558519347174e-05	8.64741170406025e-08	4.86045967362791e-10	3.61233265522287e-12	4.16333634234434e-17	1.38777878078145e-16	6.93889390390723e-18	1.38777878078145e-16	1.80411241501588e-16	2.77555756156289e-16
0.2	2.08558519347868e-05	8.64741170891747e-08	4.86046133896245e-10	3.61209673283014e-12	1.94289029309402e-16	1.52655665885959e-16	0	2.77555756156289e-17	1.11022302462516e-16	6.93889390390723e-17
0.21	2.08558519347105e-05	8.64741171169303e-08	4.86046092262882e-10	3.61214530508747e-12	2.98372437868011e-16	2.08166817117217e-16	1.59594559789866e-16	6.24500451351651e-17	6.93889390390723e-17	9.71445146547012e-17
0.22	2.08558519349603e-05	8.64741172348915e-08	4.8604619634629e-10	3.61214530508747e-12	2.77555756156289e-17	2.63677968348475e-16	8.32667268468867e-17	2.77555756156289e-17	1.2490009027033e-16	2.28983498828939e-16
0.23	2.08558519346966e-05	8.64741170822358e-08	4.86045918790534e-10	3.61211754951185e-12	2.98372437868011e-16	1.94289029309402e-16	1.2490009027033e-16	1.11022302462516e-16	4.16333634234434e-17	9.71445146547012e-17
0.24	2.0855851934988e-05	8.64741172487693e-08	4.86046140835139e-10	3.61219387734479e-12	1.94289029309402e-16	2.35922392732846e-16	4.16333634234434e-17	1.38777878078145e-16	1.31838984174237e-16	4.85722573273506e-17
0.25	2.08558519351337e-05	8.64741173181582e-08	4.86046328185274e-10	3.61230489964726e-12	0	3.33066907387547e-16	6.24500451351651e-17	0	6.93889390390723e-17	9.71445146547012e-17
0.26	2.0855851934766e-05	8.64741172418304e-08	4.86045988179473e-10	3.61211061061795e-12	1.04083408558608e-16	1.17961196366423e-16	1.38777878078145e-16	1.87350135405495e-16	1.11022302462516e-16	1.45716771982052e-16
0.27	2.08558519346133e-05	8.64741169920302e-08	4.86045863279383e-10	3.61219387734479e-12	3.88578058618805e-16	1.31838984174237e-16	5.55111512312578e-17	1.45716771982052e-16	1.38777878078145e-16	2.77555756156289e-17
0.28	2.0855851934759e-05	8.64741170544803e-08	4.86046099201776e-10	3.61227714407164e-12	3.60822483003176e-16	1.80411241501588e-16	2.08166817117217e-17	6.93889390390723e-18	1.2490009027033e-16	4.16333634234434e-17
0.29	2.08558519349117e-05	8.64741175124473e-08	4.86045932668322e-10	3.61224938849602e-12	5.55111512312578e-17	1.73472347597681e-16	3.19189119579733e-16	3.33066907387547e-16	6.24500451351651e-17	2.15105711021124e-16
0.3	2.08558519347382e-05	8.64741172834638e-08	4.86046258796335e-10	3.61228408296554e-12	1.11022302462516e-16	9.71445146547012e-17	1.87350135405495e-16	9.0205620750794e-17	6.93889390390723e-17	1.45716771982052e-16
0.31	2.08558519347452e-05	8.64741170614192e-08	4.86045745318187e-10	3.61197877163377e-12	6.38378239159465e-16	2.77555756156289e-16	1.38777878078145e-16	2.4980018054066e-16	6.24500451351651e-17	2.08166817117217e-16
0.32	2.08558519349256e-05	8.64741172834638e-08	4.86046092262882e-10	3.61230489964726e-12	0	1.11022302462516e-16	1.38777878078145e-17	2.4980018054066e-16	8.32667268468867e-17	8.32667268468867e-17
0.33	2.08558519347868e-05	8.64741171238692e-08	4.86046078385094e-10	3.61225632738993e-12	3.33066907387547e-16	1.94289029309402e-16	7.63278329429795e-17	4.16333634234434e-17	9.0205620750794e-17	2.77555756156289e-17
0.34	2.08558519347382e-05	8.64741169850913e-08	4.86045814707126e-10	3.61229796075335e-12	3.40005801291454e-16	2.22044604925031e-16	1.38777878078145e-17	2.28983498828939e-16	2.08166817117217e-16	4.16333634234434e-17
0.35	2.08558519345509e-05	8.64741169365191e-08	4.86045703684823e-10	3.6120273438911e-12	3.2612801348364e-16	1.38777878078145e-16	6.93889390390723e-17	2.35922392732846e-16	4.16333634234434e-17	1.59594559789866e-16
0.36	2.08558519347174e-05	8.6474117137747e-08	4.86045960423898e-10	3.61227714407164e-12	1.87350135405495e-16	1.38777878078145e-16	1.04083408558608e-16	1.45716771982052e-16	1.2490009027033e-16	1.31838984174237e-16
0.37	2.08558519345162e-05	8.64741167699856e-08	4.86045842462701e-10	3.61174978813494e-12	4.44089209850063e-16	2.56739074444567e-16	5.55111512312578e-17	5.55111512312578e-17	8.32667268468867e-17	1.94289029309402e-16
0.38	2.08558519348423e-05	8.64741173875472e-08	4.86045974301685e-10	3.61247143310095e-12	2.84494650060196e-16	1.80411241501588e-16	2.70616862252382e-16	2.15105711021124e-16	2.35922392732846e-16	4.85722573273506e-17
0.39	2.08558519344815e-05	8.6474117137747e-08	4.86045634295884e-10	3.61181223818008e-12	5.96744875736022e-16	1.38777878078145e-16	3.40005801291454e-16	2.35922392732846e-16	1.04083408558608e-16	4.16333634234434e-17
0.4	2.08558519349394e-05	8.64741171169303e-08	4.86046057568412e-10	3.61226326628383e-12	6.24500451351651e-17	3.40005801291454e-16	6.24500451351651e-17	6.93889390390723e-17	9.0205620750794e-17	2.35922392732846e-16
0.41	2.08558519349533e-05	8.64741172973416e-08	4.86046015935049e-10	3.61205509946672e-12	3.88578058618805e-16	4.16333634234434e-16	3.05311331771918e-16	4.85722573273506e-17	5.55111512312578e-17	2.77555756156289e-17
0.42	2.08558519348354e-05	8.64741173112193e-08	4.86046189407396e-10	3.61233265522287e-12	2.15105711021124e-16	2.08166817117217e-16	2.28983498828939e-16	3.46944695195361e-17	1.31838984174237e-16	5.55111512312578e-17
0.43	2.08558519345509e-05	8.64741170822358e-08	4.86045710623717e-10	3.61190938269473e-12	4.92661467177413e-16	1.31838984174237e-16	2.08166817117217e-16	2.35922392732846e-16	8.32667268468867e-17	1.38777878078145e-17
0.44	2.08558519349047e-05	8.6474117075297e-08	4.86046015935049e-10	3.61227020517774e-12	4.09394740330526e-16	3.60822483003176e-16	7.63278329429795e-17	5.55111512312578e-17	1.52655665885959e-16	5.55111512312578e-17
0.45	2.08558519351199e-05	8.64741173597916e-08	4.86045925729428e-10	3.61216612176918e-12	2.42861286636753e-16	4.37150315946155e-16	2.22044604925031e-16	2.84494650060196e-16	9.0205620750794e-17	2.77555756156289e-17
0.46	2.08558519348215e-05	8.64741172557082e-08	4.86046036751731e-10	3.61198571052768e-12	2.63677968348475e-16	3.81639164714898e-16	3.60822483003176e-16	6.93889390390723e-17	2.77555756156289e-17	1.94289029309402e-16
0.47	2.08558519346688e-05	8.64741172973416e-08	4.8604594654611e-10	3.61209673283014e-12	2.22044604925031e-16	6.24500451351651e-17	2.35922392732846e-16	1.87350135405495e-16	8.32667268468867e-17	6.93889390390723e-17
0.48	2.08558519352031e-05	8.64741172973416e-08	4.86046203285184e-10	3.61246449420705e-12	1.52655665885959e-16	4.71844785465692e-16	1.11022302462516e-16	5.55111512312578e-17	1.59594559789866e-16	1.38777878078145e-17
0.49	2.08558519348007e-05	8.64741170961136e-08	4.86045738379293e-10	3.61183305486179e-12	4.71844785465692e-16	4.23272528138341e-16	2.63677968348475e-16	1.66533453693773e-16	1.17961196366423e-16	4.85722573273506e-17
0.5	2.08558519348354e-05	8.64741173042805e-08	4.86045897973852e-10	3.61243673863143e-12	2.08166817117217e-16	9.71445146547012e-17	1.11022302462516e-16	3.67761376907083e-16	1.2490009027033e-16	4.85722573273506e-17
0.51	2.08558519347243e-05	8.64741172140748e-08	4.86046002057261e-10	3.61206203836062e-12	3.7470027081099e-16	1.04083408558608e-16	1.38777878078145e-16	1.45716771982052e-16	1.31838984174237e-16	9.71445146547012e-17
0.52	2.08558519350435e-05	8.64741171655026e-08	4.86046113079563e-10	3.61206203836062e-12	3.46944695195361e-16	4.44089209850063e-16	1.11022302462516e-16	1.38777878078145e-17	1.11022302462516e-16	4.85722573273506e-17
0.53	2.0855851934988e-05	8.64741172904027e-08	4.86046029812837e-10	3.61240898305581e-12	1.45716771982052e-16	3.05311331771918e-16	1.52655665885959e-16	1.80411241501588e-16	1.52655665885959e-16	6.93889390390723e-17
0.54	2.08558519347174e-05	8.64741172210137e-08	4.86046133896245e-10	3.61206203836062e-12	2.42861286636753e-16	1.2490009027033e-16	1.73472347597681e-16	1.38777878078145e-17	1.04083408558608e-16	6.24500451351651e-17
0.55	2.08558519348562e-05	8.64741172418304e-08	4.86045897973852e-10	3.61226326628383e-12	1.17961196366423e-16	2.91433543964104e-16	2.22044604925031e-16	1.94289029309402e-16	1.2490009027033e-16	2.15105711021124e-16
0.56	2.08558519348631e-05	8.64741172834638e-08	4.86045988179473e-10	3.61241592194972e-12	2.77555756156289e-16	2.63677968348475e-16	2.28983498828939e-16	1.38777878078145e-16	2.42861286636753e-16	2.08166817117217e-17
0.57	2.08558519348284e-05	8.64741173806083e-08	4.86046411452001e-10	3.61223551070822e-12	1.87350135405495e-16	9.71445146547012e-17	1.94289029309402e-16	1.52655665885959e-16	6.93889390390723e-17	3.53883589099269e-16
0.58	2.08558519348076e-05	8.6474117269586e-08	4.86046120018457e-10	3.61254776093389e-12	1.11022302462516e-16	1.17961196366423e-16	1.2490009027033e-16	9.71445146547012e-17	2.84494650060196e-16	9.71445146547012e-17
0.59	2.0855851934766e-05	8.64741171169303e-08	4.86045870218277e-10	3.61211754951185e-12	4.57966997657877e-16	2.4980018054066e-16	1.45716771982052e-16	1.73472347597681e-16	2.77555756156289e-17	7.63278329429795e-17
0.6	2.08558519345994e-05	8.64741172279526e-08	4.86045897973852e-10	3.61212448840575e-12	3.40005801291454e-16	1.2490009027033e-16	2.98372437868011e-16	1.04083408558608e-16	7.63278329429795e-17	8.32667268468867e-17
0.61	2.08558519349256e-05	8.64741174846917e-08	4.8604610614067e-10	3.61211061061795e-12	3.05311331771918e-16	2.63677968348475e-16	3.67761376907083e-16	8.32667268468867e-17	1.2490009027033e-16	6.93889390390723e-17
0.62	2.08558519344884e-05	8.6474116874069e-08	4.86045675929248e-10	3.61177754371056e-12	6.86950496486816e-16	2.42861286636753e-16	1.73472347597681e-16	9.71445146547012e-17	4.16333634234434e-17	3.46944695195361e-17
0.63	2.08558519346203e-05	8.64741171238692e-08	4.86046078385094e-10	3.61197183273987e-12	4.92661467177413e-16	1.52655665885959e-16	2.0122792321331e-16	8.32667268468867e-17	6.93889390390723e-17	6.24500451351651e-17
0.64	2.0855851935106e-05	8.64741172834638e-08	4.86046015935049e-10	3.61248531088876e-12	3.05311331771918e-16	4.23272528138341e-16	1.45716771982052e-16	1.94289029309402e-16	2.28983498828939e-16	9.0205620750794e-17
0.65	2.08558519347243e-05	8.64741172904027e-08	4.86045960423898e-10	3.61225632738993e-12	2.15105711021124e-16	1.80411241501588e-16	2.91433543964104e-16	1.11022302462516e-16	1.38777878078145e-16	1.38777878078145e-16
0.66	2.08558519347729e-05	8.64741172487693e-08	4.86045842462701e-10	3.61195795495206e-12	4.85722573273506e-16	2.91433543964104e-16	3.12250225675825e-16	1.66533453693773e-16	9.71445146547012e-17	6.93889390390723e-17
0.67	2.08558519347452e-05	8.64741171585637e-08	4.86045953485004e-10	3.61204122167891e-12	3.95516952522712e-16	1.80411241501588e-16	1.38777878078145e-16	1.38777878078145e-16	9.71445146547012e-17	6.24500451351651e-17
0.68	2.08558519350227e-05	8.64741170544803e-08	4.86045766134868e-10	3.61198571052768e-12	3.88578058618805e-16	5.48172618408671e-16	1.2490009027033e-16	2.35922392732846e-16	6.24500451351651e-17	3.46944695195361e-17
0.69	2.0855851934877e-05	8.64741173250971e-08	4.86046154712927e-10	3.6123812274802e-12	2.35922392732846e-16	2.70616862252382e-16	2.63677968348475e-16	2.08166817117217e-17	2.0122792321331e-16	5.55111512312578e-17
0.7	2.08558519349811e-05	8.64741175610195e-08	4.86045981240579e-10	3.61226326628383e-12	1.38777878078145e-17	2.91433543964104e-16	4.16333634234434e-16	2.35922392732846e-16	0	1.94289029309402e-16
0.71	2.08558519345856e-05	8.64741170891747e-08	4.86045689807035e-10	3.61219387734479e-12	4.37150315946155e-16	1.59594559789866e-16	2.08166817117217e-16	2.63677968348475e-16	1.94289029309402e-16	3.46944695195361e-17
0.72	2.08558519347105e-05	8.64741173806083e-08	4.86045800829338e-10	3.6122008162387e-12	3.40005801291454e-16	1.59594559789866e-16	3.7470027081099e-16	2.77555756156289e-16	7.63278329429795e-17	6.93889390390723e-18
0.73	2.08558519350921e-05	8.64741172973416e-08	4.86046120018457e-10	3.61218693845089e-12	9.0205620750794e-17	3.88578058618805e-16	1.38777878078145e-16	1.11022302462516e-16	9.0205620750794e-17	1.04083408558608e-16
0.74	2.08558519348423e-05	8.6474117463875e-08	4.86045939607216e-10	3.61248531088876e-12	3.46944695195361e-17	1.52655665885959e-16	3.19189119579733e-16	2.77555756156289e-16	2.22044604925031e-16	2.42861286636753e-16
0.75	2.08558519351129e-05	8.64741173042805e-08	4.86045897973852e-10	3.61212448840575e-12	3.40005801291454e-16	4.9960036108132e-16	2.35922392732846e-16	2.42861286636753e-16	6.24500451351651e-17	5.55111512312578e-17
0.76	2.08558519346827e-05	8.64741172487693e-08	4.86045904912746e-10	3.61219387734479e-12	3.2612801348364e-16	1.45716771982052e-16	2.56739074444567e-16	1.59594559789866e-16	8.32667268468867e-17	3.46944695195361e-17
0.77	2.08558519349394e-05	8.64741173806083e-08	4.86046099201776e-10	3.61217306066308e-12	9.0205620750794e-17	2.4980018054066e-16	2.35922392732846e-16	1.17961196366423e-16	9.0205620750794e-17	1.17961196366423e-16
0.78	2.08558519346064e-05	8.64741170336636e-08	4.86045960423898e-10	3.61190244380083e-12	5.55111512312578e-16	1.94289029309402e-16	1.66533453693773e-16	2.08166817117217e-17	8.32667268468867e-17	6.93889390390723e-17
0.79	2.08558519347313e-05	8.64741173112193e-08	4.8604594654611e-10	3.61219387734479e-12	4.30211422042248e-16	2.35922392732846e-16	3.60822483003176e-16	7.63278329429795e-17	1.2490009027033e-16	2.77555756156289e-17
0.8	2.08558519348076e-05	8.64741173112193e-08	4.86045904912746e-10	3.61233959411678e-12	1.94289029309402e-16	1.59594559789866e-16	2.08166817117217e-16	2.70616862252382e-16	1.17961196366423e-16	5.55111512312578e-17
0.81	2.08558519345994e-05	8.64741170891747e-08	4.86045668990354e-10	3.6120204049972e-12	1.94289029309402e-16	1.66533453693773e-16	2.0122792321331e-16	2.91433543964104e-16	1.38777878078145e-17	2.70616862252382e-16
0.82	2.08558519347174e-05	8.64741171308081e-08	4.86045925729428e-10	3.61214530508747e-12	4.71844785465692e-16	1.80411241501588e-16	1.38777878078145e-16	1.38777878078145e-16	3.46944695195361e-17	1.11022302462516e-16
0.83	2.08558519350782e-05	8.64741173597916e-08	4.86046043690624e-10	3.61232571632897e-12	3.46944695195361e-16	4.09394740330526e-16	2.35922392732846e-16	1.52655665885959e-16	8.32667268468867e-17	1.17961196366423e-16
0.84	2.08558519348007e-05	8.64741169781524e-08	4.86045648173672e-10	3.61182611596789e-12	6.31439345255558e-16	4.37150315946155e-16	1.59594559789866e-16	2.42861286636753e-16	1.11022302462516e-16	9.71445146547012e-17
0.85	2.08558519347452e-05	8.64741170197858e-08	4.86045932668322e-10	3.61190938269473e-12	5.41233724504764e-16	2.84494650060196e-16	1.04083408558608e-16	5.55111512312578e-17	1.2490009027033e-16	1.04083408558608e-16
0.86	2.08558519348492e-05	8.64741171724415e-08	4.86046022873943e-10	3.61207591614843e-12	3.46944695195361e-17	2.22044604925031e-16	9.0205620750794e-17	1.31838984174237e-16	1.2490009027033e-16	2.35922392732846e-16
0.87	2.08558519345925e-05	8.64741172140748e-08	4.86045641234778e-10	3.61181917707398e-12	4.64905891561784e-16	2.22044604925031e-16	3.88578058618805e-16	2.56739074444567e-16	1.2490009027033e-16	6.24500451351651e-17
0.88	2.08558519347729e-05	8.6474117332036e-08	4.86045773073762e-10	3.61211754951185e-12	2.77555756156289e-16	2.56739074444567e-16	3.60822483003176e-16	2.70616862252382e-16	2.77555756156289e-17	1.04083408558608e-16
0.89	2.08558519349533e-05	8.6474117200197e-08	4.86045724501505e-10	3.6118469326496e-12	5.62050406216485e-16	5.27355936696949e-16	3.19189119579733e-16	2.28983498828939e-16	1.52655665885959e-16	9.0205620750794e-17
0.9	2.08558519348354e-05	8.64741170961136e-08	4.86045738379293e-10	3.61207591614843e-12	5.89805981832114e-16	3.88578058618805e-16	1.94289029309402e-16	2.35922392732846e-16	5.55111512312578e-17	1.38777878078145e-16
0.91	2.0855851934766e-05	8.64741172210137e-08	4.86045939607216e-10	3.61217306066308e-12	4.71844785465692e-16	2.22044604925031e-16	2.22044604925031e-16	1.31838984174237e-16	5.55111512312578e-17	1.17961196366423e-16
0.92	2.08558519348423e-05	8.64741175124473e-08	4.86046008996155e-10	3.61205509946672e-12	2.70616862252382e-16	2.0122792321331e-16	4.16333634234434e-16	1.59594559789866e-16	1.59594559789866e-16	1.38777878078145e-17
0.93	2.08558519348839e-05	8.6474117269586e-08	4.86046057568412e-10	3.61204816057281e-12	2.4980018054066e-16	2.70616862252382e-16	2.0122792321331e-16	8.32667268468867e-17	1.38777878078145e-16	3.46944695195361e-17
0.94	2.08558519347452e-05	8.64741171308081e-08	4.86046147774033e-10	3.61193019937645e-12	5.34294830600857e-16	2.15105711021124e-16	1.45716771982052e-16	9.0205620750794e-17	1.73472347597681e-16	1.66533453693773e-16
0.95	2.08558519347729e-05	8.64741170961136e-08	4.86045731440399e-10	3.6118538715435e-12	6.24500451351651e-16	3.46944695195361e-16	2.15105711021124e-16	2.22044604925031e-16	1.45716771982052e-16	1.52655665885959e-16
0.96	2.08558519349811e-05	8.64741172279526e-08	4.8604594654611e-10	3.61211061061795e-12	2.08166817117217e-16	3.33066907387547e-16	1.2490009027033e-16	2.28983498828939e-16	1.11022302462516e-16	4.16333634234434e-17
0.97	2.08558519348215e-05	8.64741169989691e-08	4.86045641234778e-10	3.61182611596789e-12	5.759281940243e-16	4.30211422042248e-16	1.52655665885959e-16	2.77555756156289e-16	1.38777878078145e-16	6.93889390390723e-17
0.98	2.08558519345023e-05	8.64741168046801e-08	4.86045682868141e-10	3.61183999375569e-12	5.27355936696949e-16	2.22044604925031e-16	6.93889390390723e-17	1.2490009027033e-16	1.38777878078145e-17	9.0205620750794e-17
0.99	2.08558519346341e-05	8.64741169365191e-08	4.86045655112566e-10	3.61206897725452e-12	4.64905891561784e-16	2.22044604925031e-16	6.93889390390723e-17	2.84494650060196e-16	8.32667268468867e-17	2.08166817117217e-17
1	2.08558519345509e-05	8.64741168948857e-08	4.86045696745929e-10	3.61186081043741e-12	5.20417042793042e-16	2.42861286636753e-16	1.31838984174237e-16	1.38777878078145e-16	2.08166817117217e-17	6.93889390390723e-17


==> data/errIYrefvsROMsize_N500.txt <==
ROMsize	errIYref1	errIYref2	errIYref3	errIYref4	errIYref5	errIYref6	errIYref7	errIYref8	errIYref9	errIYref10
100	0.00854436351321386	2.53730945113174e-05	5.10178169911465e-07	6.84262890273137e-10	2.81048471040839e-11	1.90198723524929e-14	3.76190775827289e-13	2.53125925483517e-15	1.00588019250037e-12	4.72020150344847e-15
200	2.51171672061012e-06	6.08593543044535e-10	1.26918405466409e-13	1.17690696412743e-15	1.7475324496829e-13	2.46155267889852e-15	4.03554366429177e-13	4.659680879394e-15	1.17989188143361e-12	7.54452300176738e-15
300	1.79655049947769e-07	1.33833306002706e-14	8.10236927158977e-14	3.46241258475065e-15	2.23134029695935e-13	6.92227051005797e-15	6.16813068753369e-13	1.12207116551283e-14	2.00484572027446e-12	1.64653212564675e-14
400	9.84066161892941e-10	9.47060070151725e-15	7.35281781197782e-14	1.10210319261353e-14	9.32320574530765e-14	5.4282745782075e-15	2.20759828620735e-13	4.12189174049759e-15	7.82755824737433e-13	1.55735467543671e-14
500	1.91846634711235e-13	8.23541040016697e-15	1.46441180908392e-13	9.71844417955861e-15	2.48697596754227e-13	5.64067007501094e-15	5.33569175619982e-13	2.17574664574364e-15	1.53534453668616e-12	1.0958868310738e-14


==> data/errvsCPUandROMsize_N500.txt <==
ROMsize	timeROM	timeFOM	errRefY	errRefW label
100	14.579851	33.043344	0.167399416046847	8.2040257283335e-10	$r=100$
200	16.811835	33.043344	0.000819832754184589	8.2040257283335e-10	$r=200$
300	19.032892	33.043344	4.01565793891413e-06	8.2040257283335e-10	$r=300$
400	21.478737	33.043344	1.96705496369737e-08	8.2040257283335e-10	$r=400$
500	24.372377	33.043344	3.07808824554661e-11	8.2040257283335e-10	$r=500$


==> data/errvsROMsize_N500.txt <==
ROMsize	errRefY	errWsvdY	errRefWsvd	errWY
100	0.167399416046847	0.000948275485620925	0.167396730157161	0.167399416045762
200	0.000819832754184589	2.02753053512851e-06	0.000819830247035269	0.000819832753826762
300	4.01565793891413e-06	1.40233912270394e-08	4.01563345274214e-06	4.01565767923267e-06
400	1.96705496369737e-08	8.49425565712346e-11	1.96703662621943e-08	1.96881705242673e-08


==> data/errvscpu_N100.txt <==
dt	cpuW	cpuYf	cpuY	errRefW	errRefYf	errRefY label
0.1	0.266162	0.055167	0.118266	3.56330480852909e-06	5.63332753627152e-05	2.52867328239713e-07   $\dt=1\rm{e}{-}1$
0.05	0.489686	0.130471	0.219815	8.90835741634002e-07	2.81885393632017e-05	6.32156228362531e-08  $\dt=5\rm{e}{-}2$
0.01	1.867198	0.563714	1.131215	3.56335615322847e-08	5.64152167967451e-06	2.52859871172852e-09  $\dt=1\rm{e}{-}2$
0.005	3.71981	0.999305	2.218985	8.90839872776939e-09	2.82100883528239e-06	6.32146712277415e-10  $\dt=5\rm{e}{-}3$
0.001	18.936945	4.60000100000001	10.884097	3.56348494421201e-10	5.64241798632175e-07	2.54717531794191e-11   $\dt=1\rm{e}{-}3$
0.0005	29.662997	9.36078699999999	20.798499	8.91078267995318e-11	2.82123612533177e-07	8.17123887317682e-12  $\hspace{-8em}\dt=5\rm{e}{-}4$

==> data/errvsdt_N100.txt <==
dt	h	htwo	errRefW	errRefYf	errRefY	errWYf	errWY
0.1	2e-05	1e-07	3.56330480852909e-06	5.63332753627152e-05	2.52867328239713e-07	5.67395409539185e-05	3.79973307491259e-06
0.05	1e-05	2.5e-08	8.90835741634002e-07	2.81885393632017e-05	6.32156228362531e-08	2.82839701088843e-05	9.49941638377838e-07
0.01	2e-06	1e-09	3.56335615322847e-08	5.64152167967451e-06	2.52859871172852e-09	5.64514135920436e-06	3.79977594924619e-08
0.005	1e-06	2.5e-10	8.90839872776939e-09	2.82100883528239e-06	6.32146712277415e-10	2.82190756040675e-06	9.49943497499553e-09
0.001	2e-07	1e-11	3.56348494421201e-10	5.64241798632175e-07	2.54717531794191e-11	5.6427754191577e-07	3.80073341429786e-10
0.0005	1e-07	2.5e-12	8.91078267995318e-11	2.82123612533177e-07	8.17123887317682e-12	2.82132536745056e-07	9.51991712722336e-11


==> data/errvstime_N500n100.txt <==
time	errRefY100	errWsvdY100	errRefWsvd100	errWY100
0	0.167396730157162	0	0.167396730157162	0.167396730157162
0.01	0.167396730425753	9.48275676008049e-06	0.167396730157161	0.167396730425753
0.02	0.167396731231526	1.89655134800654e-05	0.167396730157161	0.167396731231526
0.03	0.167396732574482	2.84482701637573e-05	0.167396730157161	0.167396732574482
0.04	0.167396734454621	3.79310268087464e-05	0.167396730157161	0.167396734454619
0.05	0.167396736871941	4.74137834154523e-05	0.167396730157161	0.167396736871939
0.06	0.167396739826445	5.68965399830976e-05	0.167396730157161	0.167396739826441
0.07	0.16739674331813	6.63792965120523e-05	0.167396730157161	0.167396743318126
0.08	0.167396747346998	7.5862053002806e-05	0.167396730157161	0.167396747346992
0.09	0.167396751913048	8.53448094563829e-05	0.167396730157161	0.16739675191304
0.1	0.167396757016281	9.48275658695824e-05	0.167396730157161	0.167396757016271
0.11	0.167396762656696	0.000104310322244301	0.167396730157161	0.167396762656683
0.12	0.167396768834292	0.000113793078580882	0.167396730157161	0.167396768834277
0.13	0.167396775549071	0.000123275834879296	0.167396730157161	0.167396775549053
0.14	0.167396782801032	0.000132758591140416	0.167396730157161	0.167396782801011
0.15	0.167396790590174	0.000142241347361662	0.167396730157161	0.16739679059015
0.16	0.167396798916498	0.000151724103544855	0.167396730157161	0.167396798916471
0.17	0.167396807780004	0.000161206859690229	0.167396730157161	0.167396807779973
0.18	0.167396817180692	0.000170689615796185	0.167396730157161	0.167396817180657
0.19	0.167396827118561	0.000180172371864715	0.167396730157161	0.167396827118522
0.2	0.167396837593611	0.000189655127894368	0.167396730157161	0.167396837593568
0.21	0.167396848605843	0.000199137883885361	0.167396730157161	0.167396848605795
0.22	0.167396860155256	0.000208620639837608	0.167396730157161	0.167396860155203
0.23	0.16739687224185	0.000218103395751904	0.167396730157162	0.167396872241793
0.24	0.167396884865625	0.000227586151628504	0.167396730157161	0.167396884865562
0.25	0.16739689802658	0.000237068907466104	0.167396730157161	0.167396898026513
0.26	0.167396911724717	0.000246551663264522	0.167396730157161	0.167396911724644
0.27	0.167396925960033	0.000256034419024311	0.167396730157161	0.167396925959955
0.28	0.167396940732531	0.000265517174747993	0.167396730157161	0.167396940732446
0.29	0.167396956042209	0.000274999930431451	0.167396730157161	0.167396956042118
0.3	0.167396971889066	0.000284482686076404	0.167396730157161	0.167396971888969
0.31	0.167396988273104	0.000293965441682718	0.167396730157161	0.167396988273
0.32	0.167397005194322	0.000303448197250533	0.167396730157161	0.167397005194211
0.33	0.167397022652719	0.000312930952780487	0.167396730157161	0.167397022652601
0.34	0.167397040648295	0.000322413708272115	0.167396730157161	0.16739704064817
0.35	0.167397059181051	0.000331896463725484	0.167396730157162	0.167397059180918
0.36	0.167397078250986	0.000341379219139662	0.167396730157162	0.167397078250845
0.37	0.1673970978581	0.000350861974516366	0.167396730157161	0.167397097857951
0.38	0.167397118002392	0.00036034472985411	0.167396730157161	0.167397118002235
0.39	0.167397138683863	0.000369827485153354	0.167396730157161	0.167397138683698
0.4	0.167397159902512	0.000379310240415158	0.167396730157161	0.167397159902338
0.41	0.167397181658339	0.00038879299563633	0.167396730157161	0.167397181658157
0.42	0.167397203951344	0.000398275750819517	0.167396730157161	0.167397203951153
0.43	0.167397226781527	0.00040775850596524	0.167396730157161	0.167397226781326
0.44	0.167397250148887	0.000417241261073143	0.167396730157161	0.167397250148677
0.45	0.167397274053424	0.000426724016140601	0.167396730157161	0.167397274053204
0.46	0.167397298495138	0.000436206771170603	0.167396730157161	0.167397298494909
0.47	0.167397323474029	0.000445689526162062	0.167396730157161	0.167397323473789
0.48	0.167397348990096	0.000455172281115238	0.167396730157161	0.167397348989846
0.49	0.16739737504334	0.000464655036028052	0.167396730157161	0.167397375043079
0.5	0.167397401633759	0.00047413779090548	0.167396730157161	0.167397401633488
0.51	0.167397428761354	0.000483620545742446	0.167396730157161	0.167397428761072
0.52	0.167397456426124	0.00049310330054288	0.167396730157161	0.167397456425832
0.53	0.16739748462807	0.000502586055302907	0.167396730157161	0.167397484627766
0.54	0.167397513367191	0.000512068810024727	0.167396730157161	0.167397513366875
0.55	0.167397542643486	0.000521551564709535	0.167396730157161	0.167397542643158
0.56	0.167397572456955	0.000531034319352869	0.167396730157161	0.167397572456615
0.57	0.167397602807598	0.000540517073959868	0.167396730157161	0.167397602807246
0.58	0.167397633695415	0.000549999828528606	0.16739673015716	0.167397633695051
0.59	0.167397665120406	0.000559482583057803	0.167396730157161	0.167397665120029
0.6	0.16739769708257	0.000568965337547696	0.167396730157161	0.167397697082179
0.61	0.167397729581906	0.000578448092001028	0.167396730157161	0.167397729581502
0.62	0.167397762618415	0.000587930846415869	0.167396730157161	0.167397762617998
0.63	0.167397796192096	0.000597413600791078	0.167396730157161	0.167397796191665
0.64	0.167397830302948	0.000606896355128277	0.167396730157161	0.167397830302504
0.65	0.167397864950972	0.000616379109427521	0.167396730157161	0.167397864950514
0.66	0.167397900136167	0.000625861863685831	0.167396730157161	0.167397900135695
0.67	0.167397935858533	0.000635344617907959	0.167396730157161	0.167397935858046
0.68	0.16739797211807	0.000644827372091334	0.167396730157161	0.167397972117568
0.69	0.167398008914777	0.000654310126236266	0.167396730157161	0.16739800891426
0.7	0.167398046248653	0.000663792880340427	0.167396730157161	0.167398046248121
0.71	0.167398084119698	0.000673275634408015	0.167396730157162	0.167398084119151
0.72	0.167398122527913	0.000682758388439728	0.167396730157162	0.16739812252735
0.73	0.167398161473296	0.000692241142430123	0.167396730157162	0.167398161472717
0.74	0.167398200955847	0.000701723896383416	0.167396730157162	0.167398200955252
0.75	0.167398240975566	0.000711206650296151	0.167396730157162	0.167398240974955
0.76	0.167398281532453	0.000720689404171221	0.167396730157162	0.167398281531825
0.77	0.167398322626507	0.000730172158008121	0.167396730157162	0.167398322625862
0.78	0.167398364257726	0.000739654911806563	0.167396730157162	0.167398364257066
0.79	0.167398406426113	0.000749137665566071	0.167396730157162	0.167398406425435
0.8	0.167398449131665	0.000758620419287351	0.167396730157161	0.16739844913097
0.81	0.167398492374383	0.000768103172970399	0.167396730157162	0.16739849237367
0.82	0.167398536154265	0.000777585926613426	0.167396730157162	0.167398536153535
0.83	0.167398580471312	0.000787068680219452	0.167396730157162	0.167398580470564
0.84	0.167398625325523	0.00079655143378602	0.167396730157161	0.167398625324757
0.85	0.167398670716898	0.000806034187314794	0.167396730157161	0.167398670716113
0.86	0.167398716645436	0.000815516940805219	0.167396730157161	0.167398716644633
0.87	0.167398763111138	0.000824999694255298	0.167396730157162	0.167398763110315
0.88	0.167398810114001	0.000834482447669502	0.167396730157162	0.167398810113159
0.89	0.167398857654025	0.000843965201044582	0.167396730157161	0.167398857653165
0.9	0.167398905731212	0.000853447954379786	0.167396730157161	0.167398905730332
0.91	0.167398954345559	0.000862930707677492	0.167396730157161	0.16739895434466
0.92	0.167399003497067	0.000872413460935952	0.167396730157161	0.167399003496148
0.93	0.167399053185735	0.000881896214156609	0.167396730157161	0.167399053184796
0.94	0.167399103411562	0.000891378967338784	0.167396730157162	0.167399103410603
0.95	0.167399154174549	0.00090086172048254	0.167396730157161	0.167399154173568
0.96	0.167399205474693	0.000910344473585922	0.167396730157161	0.167399205473692
0.97	0.167399257311996	0.00091982722665253	0.167396730157161	0.167399257310974
0.98	0.167399309686456	0.000929309979680835	0.167396730157161	0.167399309685413
0.99	0.167399362598073	0.000938792732670123	0.167396730157161	0.167399362597009
1	0.167399416046847	0.000948275485620925	0.167396730157161	0.167399416045762


==> data/errvstime_N500n200.txt <==
time	errRefY200	errWsvdY200	errRefWsvd200	errWY200
0	0.000819830247029988	0	0.000819830247029988	0.000819830247029988
0.01	0.000819830247280602	2.02752707133949e-08	0.000819830247029841	0.000819830247280634
0.02	0.000819830248032426	4.05505406942626e-08	0.000819830247029694	0.000819830248032596
0.03	0.000819830249286307	6.08258131970602e-08	0.000819830247029878	0.00081983024928609
0.04	0.000819830251041118	8.11010853222115e-08	0.00081983024702961	0.000819830251040861
0.05	0.000819830253297399	1.01376358187094e-07	0.000819830247029557	0.000819830253296915
0.06	0.000819830256055469	1.21651632153806e-07	0.000819830247029821	0.000819830256054373
0.07	0.000819830259315064	1.41926906671156e-07	0.000819830247029996	0.000819830259313209
0.08	0.000819830263075677	1.62202181288586e-07	0.000819830247030059	0.000819830263073352
0.09	0.000819830267337946	1.82477456963411e-07	0.000819830247030104	0.000819830267334931
0.1	0.000819830272102022	2.02752734461269e-07	0.000819830247030535	0.000819830272097899
0.11	0.00081983027736694	2.23028012112163e-07	0.000819830247030451	0.000819830277362151
0.12	0.000819830283133574	2.43303289066642e-07	0.000819830247030718	0.000819830283127759
0.13	0.000819830289401223	2.63578567446068e-07	0.000819830247030503	0.000819830289394725
0.14	0.000819830296170844	2.83853846278356e-07	0.000819830247030852	0.000819830296163127
0.15	0.000819830303441797	3.04129127965133e-07	0.000819830247031083	0.000819830303432764
0.16	0.000819830311214216	3.24404407606014e-07	0.000819830247031317	0.000819830311203831
0.17	0.000819830319487836	3.44679689305092e-07	0.000819830247031349	0.000819830319476291
0.18	0.000819830328262753	3.64954971588015e-07	0.000819830247031265	0.000819830328250079
0.19	0.00081983033753926	3.85230254873917e-07	0.000819830247031266	0.000819830337525245
0.2	0.000819830347316882	4.05505539091124e-07	0.000819830247031118	0.000819830347301641
0.21	0.000819830357596494	4.25780823547798e-07	0.000819830247031317	0.000819830357579555
0.22	0.000819830368377434	4.46056108744734e-07	0.000819830247031595	0.000819830368358815
0.23	0.000819830379659501	4.66331394151297e-07	0.000819830247031418	0.000819830379639366
0.24	0.000819830391443022	4.86606680777522e-07	0.000819830247031406	0.000819830391421247
0.25	0.000819830403728596	5.06881968087446e-07	0.000819830247031927	0.00081983040370459
0.26	0.000819830416514787	5.27157256620058e-07	0.000819830247031795	0.000819830416489171
0.27	0.000819830429802676	5.47432544646517e-07	0.000819830247031698	0.000819830429775228
0.28	0.000819830443592012	5.67707834173287e-07	0.000819830247031759	0.000819830443562628
0.29	0.000819830457882958	5.87983124114681e-07	0.000819830247031952	0.000819830457851325
0.3	0.000819830472675114	6.08258414817253e-07	0.000819830247031976	0.000819830472641444
0.31	0.00081983048796892	6.2853370672672e-07	0.000819830247032062	0.000819830487932915
0.32	0.00081983050376362	6.48808998594433e-07	0.000819830247031842	0.000819830503725634
0.33	0.000819830520060206	6.69084290956063e-07	0.000819830247031879	0.000819830520019901
0.34	0.000819830536858215	6.8935958327167e-07	0.000819830247031941	0.000819830536815413
0.35	0.000819830554157772	7.09634879145957e-07	0.000819830247032128	0.000819830554112334
0.36	0.000819830571958615	7.29910174514294e-07	0.000819830247032355	0.000819830571910533
0.37	0.000819830590261122	7.5018547052383e-07	0.000819830247032664	0.000819830590210134
0.38	0.00081983060906451	7.7046076577024e-07	0.000819830247032484	0.000819830609011114
0.39	0.00081983062836963	7.90736063892873e-07	0.00081983024703251	0.000819830628313455
0.4	0.000819830648176239	8.11011361228431e-07	0.000819830247032732	0.000819830648117123
0.41	0.000819830668483797	8.3128666029481e-07	0.000819830247032212	0.000819830668422218
0.42	0.000819830689293527	8.5156195942602e-07	0.000819830247032671	0.000819830689228624
0.43	0.000819830710604188	8.71837259743538e-07	0.00081983024703253	0.000819830710536444
0.44	0.000819830732416221	8.92112559693871e-07	0.000819830247032451	0.000819830732345506
0.45	0.000819830754729564	9.12387860598753e-07	0.000819830247032067	0.000819830754656033
0.46	0.00081983077754479	9.32663162753708e-07	0.000819830247032334	0.000819830777467831
0.47	0.000819830800861108	9.52938466033312e-07	0.000819830247032269	0.000819830800780958
0.48	0.000819830824679227	9.73213769628712e-07	0.000819830247032272	0.000819830824595574
0.49	0.000819830848998699	9.93489074404276e-07	0.000819830247032618	0.000819830848911432
0.5	0.000819830873819523	1.01376437827414e-06	0.000819830247032556	0.000819830873728762
0.51	0.000819830899142026	1.03403968462131e-06	0.000819830247032843	0.000819830899047437
0.52	0.000819830924965706	1.05431499073934e-06	0.000819830247032985	0.000819830924867394
0.53	0.000819830951290735	1.07459029854414e-06	0.000819830247032772	0.000819830951188865
0.54	0.000819830978117044	1.09486560649214e-06	0.000819830247032632	0.000819830978011591
0.55	0.000819831005444935	1.11514091444602e-06	0.000819830247032649	0.000819831005335589
0.56	0.000819831033274323	1.13541622454816e-06	0.00081983024703265	0.000819831033161036
0.57	0.000819831061605074	1.15569153395969e-06	0.000819830247032602	0.000819831061487973
0.58	0.000819831090437788	1.17596684479473e-06	0.000819830247033075	0.000819831090316107
0.59	0.000819831119771659	1.19624215795743e-06	0.000819830247033287	0.000819831119645627
0.6	0.000819831149606604	1.21651746982372e-06	0.000819830247033203	0.000819831149476447
0.61	0.000819831179943189	1.23679278253029e-06	0.000819830247033227	0.000819831179808751
0.62	0.00081983121078115	1.25706809641102e-06	0.000819830247033301	0.000819831210642283
0.63	0.000819831242120563	1.27734341068497e-06	0.000819830247033406	0.000819831241977241
0.64	0.000819831273961563	1.29761872599703e-06	0.000819830247033486	0.000819831273813608
0.65	0.000819831306303684	1.31789404146185e-06	0.000819830247033544	0.000819831306151196
0.66	0.000819831339147456	1.33816935753916e-06	0.000819830247033497	0.000819831338990373
0.67	0.000819831372492822	1.35844467536372e-06	0.000819830247033766	0.000819831372330829
0.68	0.00081983140633959	1.37871999219677e-06	0.00081983024703398	0.000819831406172448
0.69	0.000819831440687932	1.3989953109128e-06	0.000819830247034406	0.000819831440515648
0.7	0.00081983147553727	1.41927063044762e-06	0.000819830247034428	0.000819831475360056
0.71	0.000819831510888111	1.43954595000878e-06	0.000819830247034546	0.000819831510705856
0.72	0.000819831546740358	1.45982127104776e-06	0.000819830247034374	0.000819831546553186
0.73	0.000819831583094183	1.4800965920079e-06	0.000819830247034451	0.00081983158290179
0.74	0.000819831619948893	1.50037191374095e-06	0.000819830247034295	0.000819831619751558
0.75	0.000819831657305562	1.52064723572424e-06	0.000819830247034433	0.000819831657102838
0.76	0.000819831695163981	1.5409225590076e-06	0.000819830247034671	0.000819831694955571
0.77	0.000819831733523358	1.56119788395024e-06	0.000819830247034848	0.000819831733309484
0.78	0.000819831772384375	1.58147320850535e-06	0.000819830247034967	0.000819831772164891
0.79	0.000819831811746562	1.60174853399589e-06	0.000819830247034883	0.000819831811521627
0.8	0.000819831851610466	1.62202386087241e-06	0.000819830247035066	0.000819831851379692
0.81	0.000819831891975736	1.64229918716981e-06	0.00081983024703521	0.000819831891739209
0.82	0.000819831932842005	1.66257451575959e-06	0.000819830247034949	0.000819831932599948
0.83	0.000819831974209985	1.68284984449405e-06	0.000819830247035006	0.000819831973962074
0.84	0.000819832016079521	1.70312517329947e-06	0.000819830247035145	0.000819832015825606
0.85	0.000819832058450542	1.72340050290419e-06	0.000819830247035268	0.000819832058190517
0.86	0.000819832101322631	1.74367583376204e-06	0.000819830247035156	0.000819832101056757
0.87	0.000819832144696256	1.76395116496477e-06	0.000819830247035114	0.000819832144424367
0.88	0.000819832188571485	1.78422649496809e-06	0.000819830247035164	0.000819832188293336
0.89	0.000819832232947668	1.8045018284933e-06	0.00081983024703475	0.000819832232663552
0.9	0.00081983227782595	1.82477716224209e-06	0.000819830247035081	0.000819832277535287
0.91	0.00081983232320531	1.84505249548191e-06	0.000819830247035051	0.000819832322908302
0.92	0.000819832369086238	1.86532783098526e-06	0.000819830247035115	0.000819832368782691
0.93	0.00081983241546854	1.88560316577449e-06	0.000819830247035175	0.00081983241515842
0.94	0.000819832462351902	1.90587850229435e-06	0.000819830247034758	0.000819832462035599
0.95	0.000819832509737362	1.92615383877155e-06	0.000819830247035143	0.000819832509414039
0.96	0.000819832557624142	1.94642917667421e-06	0.00081983024703536	0.000819832557293829
0.97	0.000819832606012288	1.96670451564035e-06	0.0008198302470355	0.00081983260567506
0.98	0.00081983265490159	1.98697985427253e-06	0.000819830247035367	0.000819832654557542
0.99	0.000819832704292198	2.00725519422406e-06	0.000819830247035135	0.000819832703941502
1	0.000819832754184589	2.02753053512851e-06	0.000819830247035269	0.000819832753826762


==> data/errvstime_N500n300.txt <==
time	errRefY300	errWsvdY300	errRefWsvd300	errWY300
0	4.01563345044459e-06	0	4.01563345044459e-06	4.01563345044459e-06
0.01	4.01563345267894e-06	1.40234246236162e-10	4.01563345027446e-06	4.01563345282946e-06
0.02	4.01563346000328e-06	2.80467015899956e-10	4.01563345016304e-06	4.01563346012218e-06
0.03	4.01563347213212e-06	4.20701869793588e-10	4.01563345016758e-06	4.01563347214612e-06
0.04	4.01563348956405e-06	5.60935028622113e-10	4.01563345041703e-06	4.0156334891607e-06
0.05	4.01563351139124e-06	7.01168956945142e-10	4.01563345025377e-06	4.0156335109193e-06
0.06	4.01563353841656e-06	8.41402643091434e-10	4.01563345034809e-06	4.01563353762269e-06
0.07	4.01563357039805e-06	9.81636428937972e-10	4.01563345046002e-06	4.01563356910301e-06
0.08	4.01563360717076e-06	1.12186947462355e-09	4.01563345042742e-06	4.01563360549437e-06
0.09	4.01563364911206e-06	1.26210329356993e-09	4.01563345080771e-06	4.01563364667946e-06
0.1	4.01563369571377e-06	1.4023367695579e-09	4.01563345084417e-06	4.01563369279248e-06
0.11	4.01563374708867e-06	1.54256984558883e-09	4.01563345077024e-06	4.01563374360136e-06
0.12	4.01563380338789e-06	1.68280470043761e-09	4.0156334508204e-06	4.01563379926149e-06
0.13	4.01563386469649e-06	1.823038212016e-09	4.01563345093231e-06	4.01563385989437e-06
0.14	4.01563393071689e-06	1.96327140197913e-09	4.01563345074563e-06	4.0156339253667e-06
0.15	4.01563400174074e-06	2.10350506823395e-09	4.01563345083642e-06	4.01563399558522e-06
0.16	4.0156340776449e-06	2.24373905707425e-09	4.01563345084966e-06	4.01563407069535e-06
0.17	4.01563415824622e-06	2.38397240313787e-09	4.01563345056624e-06	4.01563415069449e-06
0.18	4.01563424403885e-06	2.52420513286128e-09	4.01563345070827e-06	4.01563423546125e-06
0.19	4.0156343346181e-06	2.66443853310386e-09	4.01563345067065e-06	4.0156343251069e-06
0.2	4.01563442999464e-06	2.80467319523905e-09	4.01563345049439e-06	4.01563441966337e-06
0.21	4.01563453048214e-06	2.94490600320394e-09	4.01563345067843e-06	4.01563451895446e-06
0.22	4.01563463576049e-06	3.08514142507512e-09	4.01563345068786e-06	4.0156346231276e-06
0.23	4.01563474624611e-06	3.22537451526598e-09	4.01563345090171e-06	4.0156347322259e-06
0.24	4.01563486142537e-06	3.36560969861203e-09	4.01563345100136e-06	4.01563484609591e-06
0.25	4.01563498129764e-06	3.50584284529399e-09	4.01563345096584e-06	4.01563496474479e-06
0.26	4.01563510609187e-06	3.64607607173663e-09	4.01563345080287e-06	4.01563508831773e-06
0.27	4.01563523599724e-06	3.78630984566244e-09	4.01563345091421e-06	4.01563521680172e-06
0.28	4.01563537103979e-06	3.9265444873517e-09	4.01563345122192e-06	4.0156353500379e-06
0.29	4.01563551049533e-06	4.06677701962046e-09	4.01563345119375e-06	4.01563548809833e-06
0.3	4.01563565517209e-06	4.20701145001381e-09	4.01563345143893e-06	4.01563563100547e-06
0.31	4.01563580457078e-06	4.34724390072593e-09	4.01563345140307e-06	4.01563577888521e-06
0.32	4.01563595870745e-06	4.48747787314835e-09	4.01563345135229e-06	4.0156359314246e-06
0.33	4.01563611796214e-06	4.62771160119445e-09	4.0156334514131e-06	4.01563608893986e-06
0.34	4.01563628204011e-06	4.76794551571186e-09	4.01563345136716e-06	4.01563625130791e-06
0.35	4.01563645046038e-06	4.90817904997392e-09	4.01563345089297e-06	4.01563641847059e-06
0.36	4.01563662426968e-06	5.0484128499001e-09	4.01563345091429e-06	4.01563659045748e-06
0.37	4.01563680349113e-06	5.1886466561266e-09	4.01563345127742e-06	4.01563676741919e-06
0.38	4.01563698724861e-06	5.32888188425404e-09	4.01563345136792e-06	4.01563694914135e-06
0.39	4.0156371753253e-06	5.46911574266575e-09	4.01563345097065e-06	4.01563713567191e-06
0.4	4.01563736879983e-06	5.60934935203441e-09	4.01563345105759e-06	4.01563732703895e-06
0.41	4.01563756703604e-06	5.74958357568754e-09	4.01563345087928e-06	4.01563752335047e-06
0.42	4.01563777008327e-06	5.88981797731227e-09	4.01563345069089e-06	4.0156377244076e-06
0.43	4.01563797827845e-06	6.03005100228614e-09	4.01563345088831e-06	4.01563793032919e-06
0.44	4.01563819110907e-06	6.17028605252752e-09	4.01563345059191e-06	4.01563814112612e-06
0.45	4.01563840894337e-06	6.31052016932241e-09	4.01563345044032e-06	4.0156383567588e-06
0.46	4.01563863179368e-06	6.45075504047094e-09	4.01563345050263e-06	4.01563857724937e-06
0.47	4.01563885968785e-06	6.59098946116765e-09	4.01563345076136e-06	4.01563880258798e-06
0.48	4.01563909231491e-06	6.73122230187707e-09	4.01563345070775e-06	4.01563903281453e-06
0.49	4.01563932945276e-06	6.87145603417021e-09	4.01563345027353e-06	4.01563926784049e-06
0.5	4.01563957153437e-06	7.01169140408008e-09	4.01563344999093e-06	4.01563950767907e-06
0.51	4.01563981896529e-06	7.15192439293916e-09	4.01563345011803e-06	4.01563975236795e-06
0.52	4.01564007138207e-06	7.29215887573694e-09	4.01563345032507e-06	4.01564000196057e-06
0.53	4.01564032856555e-06	7.43239217861125e-09	4.01563345035522e-06	4.01564025634833e-06
0.54	4.01564059073537e-06	7.57262546820899e-09	4.01563345058384e-06	4.0156405155574e-06
0.55	4.01564085805479e-06	7.71286034536358e-09	4.01563345091377e-06	4.01564077971451e-06
0.56	4.01564112988912e-06	7.85309393706752e-09	4.01563345100002e-06	4.01564104859968e-06
0.57	4.01564140655108e-06	7.99332852333332e-09	4.0156334510014e-06	4.01564132235279e-06
0.58	4.01564168811471e-06	8.13356068049564e-09	4.01563345104722e-06	4.01564160096748e-06
0.59	4.01564197441383e-06	8.27379440500492e-09	4.01563345070097e-06	4.01564188451314e-06
0.6	4.01564226628733e-06	8.41402839619039e-09	4.01563345132738e-06	4.0156421728203e-06
0.61	4.01564256257737e-06	8.55426260039745e-09	4.01563345125757e-06	4.01564246597414e-06
0.62	4.01564286401733e-06	8.69449660370927e-09	4.01563345156237e-06	4.01564276396057e-06
0.63	4.0156431699671e-06	8.83473099151362e-09	4.01563345143674e-06	4.01564306678907e-06
0.64	4.01564348113038e-06	8.97496443855741e-09	4.01563345160204e-06	4.01564337456692e-06
0.65	4.01564379718855e-06	9.11519771369227e-09	4.01563345174124e-06	4.01564368713078e-06
0.66	4.01564411792618e-06	9.25543292516039e-09	4.01563345180383e-06	4.01564400450431e-06
0.67	4.01564444398665e-06	9.39566693037627e-09	4.01563345208843e-06	4.0156443267723e-06
0.68	4.01564477446056e-06	9.53590098889055e-09	4.01563345205942e-06	4.015644653851e-06
0.69	4.01564511004047e-06	9.67613423000561e-09	4.01563345205389e-06	4.01564498586307e-06
0.7	4.01564545034602e-06	9.81636866909631e-09	4.01563345210238e-06	4.01564532254231e-06
0.71	4.01564579561987e-06	9.95660341510414e-09	4.01563345212052e-06	4.01564566420665e-06
0.72	4.01564614568468e-06	1.00968379668209e-08	4.01563345208727e-06	4.01564601066751e-06
0.73	4.0156465010364e-06	1.02370725852993e-08	4.01563345230916e-06	4.01564636200988e-06
0.74	4.01564686096188e-06	1.0377306734055e-08	4.01563345233475e-06	4.01564671818491e-06
0.75	4.01564722581456e-06	1.05175408768841e-08	4.01563345231613e-06	4.01564707919115e-06
0.76	4.01564759575557e-06	1.0657774472465e-08	4.01563345250375e-06	4.01564744500921e-06
0.77	4.0156479706272e-06	1.07980083867668e-08	4.01563345269004e-06	4.01564781571388e-06
0.78	4.01564835013573e-06	1.09382422747164e-08	4.01563345270854e-06	4.01564819128451e-06
0.79	4.01564873466167e-06	1.10784756266368e-08	4.01563345284338e-06	4.01564857167073e-06
0.8	4.01564912367981e-06	1.12187102409871e-08	4.0156334525264e-06	4.01564895685011e-06
0.81	4.01564951774533e-06	1.13589435802367e-08	4.01563345239379e-06	4.01564934698355e-06
0.82	4.01564991674003e-06	1.1499178407783e-08	4.01563345228252e-06	4.01564974187205e-06
0.83	4.01565032077226e-06	1.1639411929103e-08	4.01563345221206e-06	4.01565014166308e-06
0.84	4.01565072935403e-06	1.17796460148811e-08	4.01563345195291e-06	4.01565054627585e-06
0.85	4.01565114290309e-06	1.19198806438961e-08	4.01563345160223e-06	4.01565095578962e-06
0.86	4.01565156164663e-06	1.20601140450651e-08	4.0156334516057e-06	4.0156513700863e-06
0.87	4.0156519856249e-06	1.2200349009881e-08	4.01563345206388e-06	4.01565178923308e-06
0.88	4.01565241447131e-06	1.23405836871674e-08	4.01563345242162e-06	4.01565221317168e-06
0.89	4.01565284856579e-06	1.24808174112786e-08	4.01563345297597e-06	4.0156526421268e-06
0.9	4.01565328692078e-06	1.26210506011108e-08	4.01563345314714e-06	4.01565307574995e-06
0.91	4.01565372977903e-06	1.27612850626714e-08	4.01563345269222e-06	4.01565351433334e-06
0.92	4.01565417787251e-06	1.29015188194436e-08	4.01563345272234e-06	4.01565395776324e-06
0.93	4.01565463023884e-06	1.30417533380462e-08	4.01563345214352e-06	4.01565440595818e-06
0.94	4.01565508771889e-06	1.31819875479621e-08	4.015633451738e-06	4.01565485900652e-06
0.95	4.01565555054795e-06	1.33222223250742e-08	4.01563345174449e-06	4.01565531697129e-06
0.96	4.01565601849143e-06	1.34624566651904e-08	4.01563345203013e-06	4.01565577971055e-06
0.97	4.01565649121632e-06	1.36026892027774e-08	4.01563345213072e-06	4.01565624738614e-06
0.98	4.01565696890259e-06	1.37429233022591e-08	4.01563345245676e-06	4.01565671979988e-06
0.99	4.01565745137044e-06	1.38831579763801e-08	4.01563345253311e-06	4.01565719715575e-06
1	4.01565793891413e-06	1.40233912270394e-08	4.01563345274214e-06	4.01565767923267e-06


==> data/errvstime_N500n400.txt <==
time	errRefY400	errWsvdY400	errRefWsvd400	errWY400
0	1.96703650329492e-08	0	1.96703650329492e-08	1.96703650329492e-08
0.01	1.96703648922019e-08	9.00381028748536e-13	1.96703649224001e-08	1.9670366728238e-08
0.02	1.96703648088252e-08	1.72748207984926e-12	1.96703647686824e-08	1.96703721323647e-08
0.03	1.9670365119227e-08	2.57273000412587e-12	1.96703649464494e-08	1.9670381105199e-08
0.04	1.96703651050286e-08	3.41782768802704e-12	1.96703648430587e-08	1.96703934723493e-08
0.05	1.96703651866979e-08	4.26266568933585e-12	1.9670364778438e-08	1.96704094878404e-08
0.06	1.96703655542727e-08	5.11341180089391e-12	1.96703648873603e-08	1.96704291768981e-08
0.07	1.96703658850888e-08	5.95898823352003e-12	1.96703649666791e-08	1.96704523431019e-08
0.08	1.967036611354e-08	6.80703294131947e-12	1.96703648663586e-08	1.96704790079655e-08
0.09	1.96703667366215e-08	7.65769527186485e-12	1.96703651582711e-08	1.96705093705906e-08
0.1	1.96703670306766e-08	8.50721456743982e-12	1.96703652033547e-08	1.96705431299879e-08
0.11	1.96703675469118e-08	9.35571941176039e-12	1.96703652443891e-08	1.96705805822318e-08
0.12	1.96703678774954e-08	1.02047752963904e-11	1.96703652049156e-08	1.96706214960479e-08
0.13	1.96703681267752e-08	1.10539540776515e-11	1.96703650698884e-08	1.9670666021778e-08
0.14	1.96703689015106e-08	1.1903160621272e-11	1.96703652838687e-08	1.96707141699933e-08
0.15	1.96703692255682e-08	1.27522908440908e-11	1.96703652005095e-08	1.96707657520078e-08
0.16	1.96703699630215e-08	1.36016550939651e-11	1.96703652978071e-08	1.9670821012018e-08
0.17	1.96703707837023e-08	1.44510834085794e-11	1.96703654362888e-08	1.96708797968483e-08
0.18	1.96703714491367e-08	1.52994318158486e-11	1.96703655511844e-08	1.96709421155596e-08
0.19	1.96703720736278e-08	1.61480143855926e-11	1.96703654919649e-08	1.96710080232359e-08
0.2	1.96703724730188e-08	1.6997250694342e-11	1.96703651648082e-08	1.96710775044823e-08
0.21	1.96703732405761e-08	1.7847271813957e-11	1.96703651377978e-08	1.96711505755927e-08
0.22	1.96703742818549e-08	1.86966175647725e-11	1.96703654086193e-08	1.96712271227169e-08
0.23	1.9670375112746e-08	1.95449522936445e-11	1.96703653974283e-08	1.96713072770676e-08
0.24	1.9670376134469e-08	2.03924963361931e-11	1.96703655221268e-08	1.96713910505308e-08
0.25	1.96703770449288e-08	2.12419339208875e-11	1.96703655871291e-08	1.96714783054511e-08
0.26	1.96703776059633e-08	2.20920200219509e-11	1.96703653095952e-08	1.96715690932907e-08
0.27	1.96703783530539e-08	2.2941779263839e-11	1.96703649918705e-08	1.96716635284277e-08
0.28	1.96703793325118e-08	2.37900965219503e-11	1.96703650014751e-08	1.9671761464921e-08
0.29	1.96703805284316e-08	2.46400863839473e-11	1.96703650003827e-08	1.96718631357658e-08
0.3	1.96703816610411e-08	2.54891678182046e-11	1.96703652163276e-08	1.96719680830383e-08
0.31	1.96703828832679e-08	2.6339222190916e-11	1.96703652268976e-08	1.96720767988364e-08
0.32	1.9670384159942e-08	2.71889327174345e-11	1.96703654632211e-08	1.96721889815542e-08
0.33	1.96703852995405e-08	2.8037839608707e-11	1.96703653854159e-08	1.96723047749435e-08
0.34	1.96703865373189e-08	2.88882127983041e-11	1.96703653967835e-08	1.9672424106463e-08
0.35	1.96703877783019e-08	2.9737395925056e-11	1.96703652690531e-08	1.9672547084166e-08
0.36	1.96703891760322e-08	3.05872295697371e-11	1.96703653899483e-08	1.96726735331785e-08
0.37	1.96703905416143e-08	3.14374963869027e-11	1.96703653854203e-08	1.96728035562667e-08
0.38	1.96703918196815e-08	3.22843070478615e-11	1.96703652262763e-08	1.96729372213044e-08
0.39	1.96703932878087e-08	3.31340935563904e-11	1.96703653923204e-08	1.96730742349654e-08
0.4	1.96703949133813e-08	3.39839405841565e-11	1.96703655693497e-08	1.96732150196196e-08
0.41	1.96703964799718e-08	3.48328742575871e-11	1.96703656203249e-08	1.96733592677154e-08
0.42	1.96703979955499e-08	3.56818367472648e-11	1.9670365621334e-08	1.96735070451643e-08
0.43	1.96703997667761e-08	3.65318158427875e-11	1.96703658394306e-08	1.96736583872751e-08
0.44	1.96704015632283e-08	3.73804227484343e-11	1.96703658943742e-08	1.9673813515059e-08
0.45	1.96704028236434e-08	3.82303903409764e-11	1.96703657359659e-08	1.96739718210842e-08
0.46	1.96704043996577e-08	3.90806625812956e-11	1.9670365521937e-08	1.96741340142804e-08
0.47	1.96704058762993e-08	3.99303098315218e-11	1.96703653212186e-08	1.96742996340548e-08
0.48	1.96704073837571e-08	4.07801207702315e-11	1.96703651917719e-08	1.96744688398673e-08
0.49	1.9670409465657e-08	4.16303818648047e-11	1.96703654032215e-08	1.96746415808132e-08
0.5	1.96704115542047e-08	4.24778371831592e-11	1.967036567587e-08	1.96748178739966e-08
0.51	1.96704138133237e-08	4.33281264801774e-11	1.96703661370099e-08	1.96749977688023e-08
0.52	1.96704156263621e-08	4.41768243284441e-11	1.96703659557137e-08	1.96751812268617e-08
0.53	1.96704172831585e-08	4.50257292331704e-11	1.96703657116555e-08	1.96753681513953e-08
0.54	1.96704192818523e-08	4.58757797553621e-11	1.96703657004612e-08	1.96755587441424e-08
0.55	1.96704214333756e-08	4.67228600835464e-11	1.96703659141592e-08	1.96757528219488e-08
0.56	1.96704231302384e-08	4.7574282676478e-11	1.96703656529053e-08	1.96759504987007e-08
0.57	1.96704250534824e-08	4.84219178318415e-11	1.96703655547463e-08	1.967615168407e-08
0.58	1.96704272527032e-08	4.92713858128846e-11	1.96703654636155e-08	1.96763566188766e-08
0.59	1.9670429042709e-08	5.01201958417885e-11	1.9670365227947e-08	1.96765648697488e-08
0.6	1.96704314302809e-08	5.09706545960693e-11	1.96703653768466e-08	1.96767768424075e-08
0.61	1.96704336502973e-08	5.18196987436176e-11	1.96703654890814e-08	1.96769922889426e-08
0.62	1.96704361756252e-08	5.2668829198171e-11	1.96703656355789e-08	1.96772113882353e-08
0.63	1.96704385803578e-08	5.35179509651676e-11	1.96703657652859e-08	1.96774338822314e-08
0.64	1.96704407821231e-08	5.43665898917587e-11	1.96703656124894e-08	1.96776601039547e-08
0.65	1.96704430299893e-08	5.52150387656173e-11	1.96703654193394e-08	1.96778898509496e-08
0.66	1.9670445554459e-08	5.60660909208984e-11	1.96703656521549e-08	1.96781230122676e-08
0.67	1.96704480810939e-08	5.69162196772714e-11	1.96703656255338e-08	1.96783599725034e-08
0.68	1.9670450308392e-08	5.77641414884758e-11	1.96703654540369e-08	1.96786002597443e-08
0.69	1.96704532563695e-08	5.86142559973665e-11	1.96703658457472e-08	1.96788442388706e-08
0.7	1.96704556849976e-08	5.94648873300391e-11	1.96703659088451e-08	1.96790917077379e-08
0.71	1.96704581984198e-08	6.03142837436712e-11	1.96703656823512e-08	1.96793428085082e-08
0.72	1.96704608070677e-08	6.11621046029535e-11	1.96703657765094e-08	1.96795973625602e-08
0.73	1.96704636781065e-08	6.20112654522619e-11	1.9670365932063e-08	1.96798556337595e-08
0.74	1.96704661831357e-08	6.28600691618624e-11	1.9670365792814e-08	1.96801173347368e-08
0.75	1.96704688277915e-08	6.37098662826593e-11	1.967036566309e-08	1.96803825734961e-08
0.76	1.96704716841267e-08	6.45600667124802e-11	1.96703657756944e-08	1.96806514608652e-08
0.77	1.96704744782065e-08	6.54082378084059e-11	1.96703657204886e-08	1.96809238264845e-08
0.78	1.96704770664538e-08	6.62574098700056e-11	1.9670365398688e-08	1.9681199902089e-08
0.79	1.96704798787182e-08	6.71076895030628e-11	1.96703654267157e-08	1.9681479373549e-08
0.8	1.96704828439591e-08	6.79556213692016e-11	1.967036553082e-08	1.96817624200321e-08
0.81	1.96704857260005e-08	6.88052118701525e-11	1.96703654221668e-08	1.96820490371615e-08
0.82	1.96704889058139e-08	6.96534029226403e-11	1.9670365510337e-08	1.9682339272913e-08
0.83	1.96704917301239e-08	7.05034398453715e-11	1.96703655571851e-08	1.96826328990441e-08
0.84	1.96704947206973e-08	7.13535777506167e-11	1.96703653533952e-08	1.96829302954483e-08
0.85	1.96704981003625e-08	7.22024692344041e-11	1.9670365580796e-08	1.96832311559592e-08
0.86	1.96705016434413e-08	7.30517686796538e-11	1.96703660375889e-08	1.9683535574645e-08
0.87	1.96705049594611e-08	7.39018616123446e-11	1.96703662865802e-08	1.96838434934985e-08
0.88	1.96705082913973e-08	7.47500689890751e-11	1.96703662392992e-08	1.96841551781988e-08
0.89	1.96705113356285e-08	7.55985548278055e-11	1.96703659477211e-08	1.96844702506431e-08
0.9	1.96705142999766e-08	7.64483871329901e-11	1.96703657615112e-08	1.96847887898159e-08
0.91	1.96705174635189e-08	7.72977876404579e-11	1.96703656633716e-08	1.96851109769564e-08
0.92	1.9670521041345e-08	7.81471122775292e-11	1.96703657770243e-08	1.96854367969151e-08
0.93	1.96705245704739e-08	7.89966359108648e-11	1.96703658913884e-08	1.9685766104386e-08
0.94	1.96705280835065e-08	7.98457195766842e-11	1.96703660626659e-08	1.96860988540886e-08
0.95	1.9670531640366e-08	8.06950193119129e-11	1.96703660474754e-08	1.96864353424613e-08
0.96	1.96705348382007e-08	8.15446397491224e-11	1.96703658689907e-08	1.96867752824388e-08
0.97	1.96705383425831e-08	8.23942244375154e-11	1.96703659139312e-08	1.96871186834514e-08
0.98	1.96705418231375e-08	8.32430872693109e-11	1.9670365685109e-08	1.96874657938468e-08
0.99	1.96705459373241e-08	8.40918851050676e-11	1.96703661062293e-08	1.96878164892316e-08
1	1.96705496369737e-08	8.49425565712346e-11	1.96703662621943e-08	1.96881705242673e-08


==> data/errvstime_N500n500.txt <==
time	errRefY500	errWsvdY500	errRefWsvd500	errWY500
0	6.83740254679009e-14	0	6.83740254679009e-14	6.83740254679009e-14
0.01	3.33967340811321e-13	4.29125646443613e-13	2.74799311961415e-13	8.46511563534085e-12
0.02	6.36689779232371e-13	6.89866340184585e-13	2.65468278910245e-13	1.69291708075564e-11
0.03	9.43529883721217e-13	9.91217492880514e-13	3.1470742629088e-13	2.53937902069509e-11
0.04	1.25083312581581e-12	1.2879728642502e-12	3.09020230296136e-13	3.38582031206946e-11
0.05	1.55726981233773e-12	1.58216163499942e-12	2.83905065064469e-13	4.23221684789041e-11
0.06	1.86517258337227e-12	1.8943786893122e-12	3.36427038836647e-13	5.07866473599416e-11
0.07	2.17349828046471e-12	2.19127674106011e-12	2.84443357676265e-13	5.92513416755342e-11
0.08	2.48074883745493e-12	2.49471203642607e-12	2.52183701874659e-13	6.77155589694109e-11
0.09	2.78859347180829e-12	2.80600877852985e-12	3.13961595079494e-13	7.61802214521397e-11
0.1	3.09751904107582e-12	3.11109256263308e-12	3.03907860296336e-13	8.46448835945995e-11
0.11	3.40519789321043e-12	3.41759984506109e-12	2.77477115925277e-13	9.31092389053622e-11
0.12	3.71321185211406e-12	3.72640823328434e-12	3.07329979373151e-13	1.01574150605247e-10
0.13	4.02109662950382e-12	4.03262777907218e-12	3.03226979163822e-13	1.10039153070046e-10
0.14	4.32803888196136e-12	4.33980647026239e-12	3.18913859549789e-13	1.18503752890525e-10
0.15	4.63554573230472e-12	4.64526996535764e-12	2.90596517672712e-13	1.26968145270667e-10
0.16	4.942477507162e-12	4.95162844314536e-12	2.98270551314997e-13	1.35432646187258e-10
0.17	5.25000020827787e-12	5.259117490756e-12	2.96688437665677e-13	1.43897687284201e-10
0.18	5.55676470444698e-12	5.56566233867625e-12	3.08910065671441e-13	1.52361920484195e-10
0.19	5.86403429373008e-12	5.87087666298982e-12	2.61411889508257e-13	1.60826349146741e-10
0.2	6.1716384297213e-12	6.17950772246185e-12	3.03565378779545e-13	1.69290430334154e-10
0.21	6.48004722138521e-12	6.48794026827684e-12	3.19100918735245e-13	1.7775525967669e-10
0.22	6.78797261390043e-12	6.79621738173926e-12	3.33709076902055e-13	1.86220049946765e-10
0.23	7.09590523642051e-12	7.1036702400578e-12	3.22087796199363e-13	1.94685155245328e-10
0.24	7.40339282383034e-12	7.40844780827049e-12	2.90976330735277e-13	2.03149380037051e-10
0.25	7.71103793514581e-12	7.71390702422667e-12	2.43033039083121e-13	2.11614068404726e-10
0.26	8.01798264054241e-12	8.0228942014859e-12	2.91858774024822e-13	2.20078434926317e-10
0.27	8.32521124177694e-12	8.33038508772786e-12	2.54609293675738e-13	2.28543216425311e-10
0.28	8.63238062807752e-12	8.6370479042927e-12	3.00203897422455e-13	2.37007634015802e-10
0.29	8.93994151879026e-12	8.94336197913725e-12	2.53814485571253e-13	2.45472172947007e-10
0.3	9.24783492202079e-12	9.25209835616085e-12	2.97458705917274e-13	2.53937176530475e-10
0.31	9.55546284895919e-12	9.56037519758083e-12	2.94777110675333e-13	2.62401953917551e-10
0.32	9.8637954193699e-12	9.8677957455304e-12	2.68723924792588e-13	2.70866993422683e-10
0.33	1.01721255845912e-11	1.017666336356e-11	2.95246939263117e-13	2.79332082639792e-10
0.34	1.04796618133407e-11	1.04833145091487e-11	2.69379263269743e-13	2.87796416586694e-10
0.35	1.07870797215528e-11	1.0791585275683e-11	2.81020635433887e-13	2.96261027140213e-10
0.36	1.10948278274671e-11	1.10992250101066e-11	2.89993778646319e-13	3.0472607237872e-10
0.37	1.1402594231387e-11	1.14074210886875e-11	3.31092976022065e-13	3.13190631832095e-10
0.38	1.17111401093604e-11	1.17144675679896e-11	2.74134599033483e-13	3.21655474489642e-10
0.39	1.2018786400701e-11	1.20216010130688e-11	2.59985443444686e-13	3.3012005865172e-10
0.4	1.23268316895426e-11	1.2331390568461e-11	3.39159930156459e-13	3.38584981865032e-10
0.41	1.26345184675125e-11	1.26366455437859e-11	2.64905451041358e-13	3.47049568588207e-10
0.42	1.29426650621817e-11	1.29447824108646e-11	2.41366351812261e-13	3.55514688109754e-10
0.43	1.32503793444811e-11	1.32538502041673e-11	2.63228425545026e-13	3.63979044853746e-10
0.44	1.35582680555104e-11	1.35606346965104e-11	2.8536196663248e-13	3.72443832069155e-10
0.45	1.38656889115655e-11	1.38689577961168e-11	2.7336177528677e-13	3.80908164665484e-10
0.46	1.4173195551689e-11	1.41764490302191e-11	2.64147497463347e-13	3.89372820197523e-10
0.47	1.44812267117724e-11	1.44841572559055e-11	2.9925639226265e-13	3.97837708596891e-10
0.48	1.47888875061857e-11	1.47926635351283e-11	3.39229116149284e-13	4.06302220303457e-10
0.49	1.50961516945846e-11	1.51021888030555e-11	3.49997257405904e-13	4.14766579467371e-10
0.5	1.54038137499272e-11	1.54065123032588e-11	2.91141043608601e-13	4.23231542062961e-10
0.51	1.57118390720787e-11	1.57151345398054e-11	2.72542583517413e-13	4.31696347373137e-10
0.52	1.6019762809563e-11	1.60226699013944e-11	3.55058866876426e-13	4.40161036189748e-10
0.53	1.63271559998189e-11	1.63298184164418e-11	3.06649499808108e-13	4.4862569470937e-10
0.54	1.66343280171035e-11	1.66380567984439e-11	3.04923739127861e-13	4.57089953591395e-10
0.55	1.69421969723718e-11	1.69453074094391e-11	2.84231976200557e-13	4.6555485825522e-10
0.56	1.72497675683199e-11	1.72533862769578e-11	2.90761806011097e-13	4.74019628582398e-10
0.57	1.75570386226408e-11	1.75587645408117e-11	2.7389899725446e-13	4.82484330019118e-10
0.58	1.78645413836573e-11	1.78675138706642e-11	3.05408277805307e-13	4.90948668493508e-10
0.59	1.81710743291272e-11	1.81731900495455e-11	2.92511793894095e-13	4.99412954904072e-10
0.6	1.84786386769762e-11	1.84821046341662e-11	2.64427655711249e-13	5.07877475892923e-10
0.61	1.87864030922523e-11	1.87882750632611e-11	2.5601237685851e-13	5.16342154957608e-10
0.62	1.90938991425306e-11	1.90958507046967e-11	2.76555652049177e-13	5.24806634262516e-10
0.63	1.94013140646288e-11	1.9402952735054e-11	3.07099786323625e-13	5.33271063415561e-10
0.64	1.97086598602022e-11	1.97109901656537e-11	2.94058244237188e-13	5.4173558036377e-10
0.65	2.00160269342018e-11	2.00173614923397e-11	2.93127006695006e-13	5.50199989838136e-10
0.66	2.03231192000862e-11	2.03258012251058e-11	2.65965998115302e-13	5.58664477027333e-10
0.67	2.06308664916582e-11	2.06332269947136e-11	3.27876322050189e-13	5.67129093709313e-10
0.68	2.09383752443649e-11	2.09402118821682e-11	2.57585159751562e-13	5.75593729214999e-10
0.69	2.12459455727113e-11	2.12497900537491e-11	3.65535838075943e-13	5.84058226766703e-10
0.7	2.15535194830971e-11	2.15558262314742e-11	3.38126627420895e-13	5.92523431226849e-10
0.71	2.18615939355723e-11	2.18648831575723e-11	3.27257617388639e-13	6.00988034433613e-10
0.72	2.21693548469579e-11	2.21718779752813e-11	2.85190376374997e-13	6.09452521345054e-10
0.73	2.24762919447086e-11	2.24788508024645e-11	2.79532667445448e-13	6.17917116084931e-10
0.74	2.278372922237e-11	2.27854879840642e-11	3.10939149786983e-13	6.26381720697162e-10
0.75	2.30911675692931e-11	2.30932882311378e-11	2.63359755910397e-13	6.34846358567129e-10
0.76	2.33987185078857e-11	2.34017216500228e-11	2.54978251478608e-13	6.43310849175576e-10
0.77	2.37065949821406e-11	2.3708730991927e-11	3.09029507686939e-13	6.51775358133085e-10
0.78	2.40137880708723e-11	2.4016172840326e-11	2.78864489848619e-13	6.60239853636501e-10
0.79	2.43214003699954e-11	2.43231157821499e-11	2.69651775360001e-13	6.68704559976157e-10
0.8	2.46288648500502e-11	2.46301043692986e-11	2.5420945282492e-13	6.77169010876157e-10
0.81	2.49364244195717e-11	2.49373449466009e-11	2.54839404091623e-13	6.85633940905911e-10
0.82	2.52440532748137e-11	2.52454060986702e-11	2.27218952115567e-13	6.94098383988611e-10
0.83	2.55518617595129e-11	2.55538647601681e-11	2.88144678476318e-13	7.02563440732747e-10
0.84	2.58596959089479e-11	2.58611170759627e-11	3.06579758386099e-13	7.11028120733803e-10
0.85	2.61677004269141e-11	2.61699012088823e-11	3.15290297404183e-13	7.19492818162168e-10
0.86	2.64751275181104e-11	2.64776629083388e-11	2.90711242702496e-13	7.27957255807397e-10
0.87	2.67828028359404e-11	2.6783955912573e-11	2.53011460962094e-13	7.36422042898039e-10
0.88	2.70908524132287e-11	2.70912327363014e-11	2.37641349377727e-13	7.44887018594719e-10
0.89	2.73990125104642e-11	2.7400346584983e-11	3.02227214706121e-13	7.53351633201619e-10
0.9	2.77068072834306e-11	2.77082568936013e-11	2.37988050366882e-13	7.61816016324134e-10
0.91	2.80140638664081e-11	2.80159818281791e-11	2.84640037791003e-13	7.70280244309056e-10
0.92	2.83215312844133e-11	2.83227432830052e-11	2.58992999797512e-13	7.78745265337065e-10
0.93	2.86287661218759e-11	2.86302610455778e-11	2.78934448422308e-13	7.87209838129344e-10
0.94	2.8936321874742e-11	2.89376007803704e-11	3.06140835744439e-13	7.956743321845e-10
0.95	2.92435999507109e-11	2.92449038075553e-11	2.82312792444873e-13	8.0413882398411e-10
0.96	2.95516649845528e-11	2.95538128523377e-11	2.45101108508697e-13	8.12603659004149e-10
0.97	2.98589237016974e-11	2.9861080979462e-11	2.94223522696008e-13	8.21067982719343e-10
0.98	3.01662231196625e-11	3.01681685775544e-11	2.64611870635066e-13	8.29532405722316e-10
0.99	3.04733919817207e-11	3.04746358690939e-11	2.51688168279884e-13	8.37996562418515e-10
1	3.07808824554661e-11	3.07828588293718e-11	2.73293229583208e-13	8.46461053529024e-10

